The Volume-Complete Sample of M Dwarfs with Masses 0.1 <= M/M_sol <= 0.3 within 15 Parsecs

M dwarfs with masses 0.1 <= M/M_sol <= 0.3 are under increasing scrutiny because these fully convective stars pose interesting astrophysical questions regarding their magnetic activity and angular momentum history. They also afford the most accessible near-future opportunity to study the atmospheres of terrestrial planets. Because they are intrinsically low in luminosity, the identification of the nearest examples of these M dwarfs is essential for progress. We present the volume-complete, all-sky list of 512 M dwarfs with masses 0.1 <= M/M_sol <= 0.3 and with trigonometric distances placing them within 15 pc (parallax >= 66.67 mas) from which we have created a sample of 413 M dwarfs for spectroscopic study. We present the mass function for these 512 M dwarfs, which increases with decreasing stellar mass in linear mass space, but is flat in logarithmic mass space. As part of this sample, we present new VRI photometry for 17 targets, measured as a result of the RECONS group's long-term work at the CTIO/SMARTS 0.9m telescope. We also note the details of targets that are known to be members of multiple systems and find a preliminary multiplicity rate of 21 +/- 2% for the primary M dwarfs in our sample, when considering known stellar and brown dwarf companions at all separations from their primaries. We further find that 43 +/- 2% of all M dwarfs with masses 0.1 <= M/M_sol <= 0.3 are found in multiple systems with primary stars of all masses within 15 pc.

==> table3.dat <==
Title: The Volume-Complete Sample of M Dwarfs with Masses 0.1-0.3 M_sol within
       15 Parsecs 
Authors: Winters J.G., Charbonneau D., Henry T.J., Irwin J., Jao W.C., Riedel
         A.R., Slatten K. 
Table: Astrometry, Photometry, and Multiplicity Information for 510 M Dwarfs
================================================================================
Byte-by-byte Description of file: table3.dat
--------------------------------------------------------------------------------
   Bytes Format   Units    Label   Explanations
--------------------------------------------------------------------------------
   1- 11 A11      ---      RA      Right Ascension (J2000.0) 
  13- 23 A11      ---      DE      Declination (J2000.0)    
  25- 39 A15      ---      Name    Name  
  41- 41 A1       ---      Comp    Component  
  43- 58 A16      ---      2MAID   2MASS Identifier   
  60- 64 A5       ---      Config  Configuration of Multiple Components 
  66- 75 A10      arcsec   Sep     ? Separation Between Multiple Components  
  77- 79 A3       deg      PA      ? Position Angle Between Multiple Components  
  81- 84 I4       ---      Date    ? Year of Multiplicity Measurement  
  86- 91 A6       ---      Tech    Technique for Multiplicity Detection (1) 
  93-111 A19      ---    r_Sep     Reference for Multiplicity Detection 
 113-116 F4.2     mag      DelMag  ? Magnitude Difference Between Components  
 118-120 A3       ---      Filt    Filter of Mag. Diff. Betw. Components  
 122-140 A19      ---    r_delMag  Reference for Components' Mag. Diff. 
 142-149 F8.2     mas/yr   pmRA    Proper Motion in RA  
 151-158 F8.2     mas/yr   pmDE    Proper Motion in Dec  
 160-178 A19      ---    r_pmRA    Reference for Proper Motion           
 180-187 F8.4     mas      plx_DR2 ? Gaia DR2 Parallax 
 189-194 F6.4     mas    e_plx_DR2 ? Uncertainty on Gaia DR2 Parallax
 196-197 A2       ---    n_plx_DR2 Note on Gaia DR2 parallax (2)
 199-202 F4.2     mas     epsi     ? Gaia DR2 Astrometric Excess Noise   
 204-211 F8.2     ---    sepsi     ? Significance of DR2 Astrometric Excess Noise  
 213-218 F6.2     mas      plx_lit ? Weighted Mean Literature Parallax
 220-223 F4.2     mas    e_plx_lit ? Uncertainty on Lit. Parallax
 225-343 A119     ---    r_plx_lit Reference(s) for Parallaxes in Lit. Plx
 345-351 F7.4     mag      Gmag    ? Gaia Magnitude 
 353-358 F6.4     mag      BpRp    ? Gaia (B_P - R_P) Color  
 360-364 F5.2     mag      Vmag    ? V_J Magnitude  
 366-370 F5.2     mag      Rmag    ? R_KC Magnitude  
 372-376 F5.2     mag      Imag    ? I_KC Magnitude   
 378-396 A19      ---    r_Vmag    Reference for VRI Magnitudes  
 398-401 F4.1     mag      Rtmag   ? Transformed R_KC Magnitude
 403-408 F6.3     mag      Jmag    2MASS J Magnitude
 410-414 F5.3     mag    e_Jmag    Uncertainty on 2MASS J Magnitude
 416-421 F6.3     mag      Hmag    2MASS H Magnitude   
 423-427 F5.3     mag    e_Hmag    Uncertainty on 2MASS H Magnitude
 429-434 F6.3     mag      Kmag    2MASS K_s Magnitude    
 436-440 F5.3     mag    e_Kmag    Uncertainty on 2MASS K_s Magnitude
 442-442 A1       ---    n_Kmag    Note on 2MASS K_s Magnitude (3)   
 444-448 F5.3     solMass  Mass    Mass
 450-454 F5.3     solMass e_Mass   Uncertainty on Mass
 456-456 A1       ---     n_Mass   Note on Mass (4)  
 458-479 A2       ---      Memb    Note on Sample Membership (5)
--------------------------------------------------------------------------------
Note (1): The codes for the techniques and instruments used to detect
     and resolve systems are: AO det --- adaptive optics; astdet ---
     detection via astrometric perturbation, companion often not detected
     directly; astorb --- orbit from astrometric measurements; astrad ---
     orbit from combination of astrometric and radial velocity
     measurements; eclorb --- eclipsing binary orbit; lkydet --- detection
     via lucky imaging; radorb --- orbit from radial velocity measurements;
     spkdet --- detection via speckle interferometry; visdet --- detection
     via viual astrometry.
Note (2): The codes for notes on the DR2 parallax are: w --- weighted
     mean of two components; A --- adopted parallax and proper motion of
     primary component; 2p --- 2 parameter astrometric solution; n --- no
     DR2 data point.
Note (3): `J' indicates blended photometry due to a close companion. 
Note (4): Mass adopted from $^{a}${\citet{Baroch(2018)}};
     $^{b}${\citet{Benedict(2016)};} $^{c}${\citet{Henry(1999)};}
     $^{d}${\citet{Martinache(2009)};} $^{e}${\citet{Morales(2009)};}
     $^{f}${\citet{Segransan(2000)};} $^{g}${\citet{Winters(2019b)};}
     $^{h}$Mass calculated from orbital mass ratio; $^{i}$Mass from
     deblended photometry; $^{j}$Mass assumed from astrometric orbit.
Note (5): Note on Sample Membership: `s': member of spectroscopic
     sample; `sc': close companion to member of spectroscopic sample;
     `mc': close companion to massive primary.
--------------------------------------------------------------------------------
00:04:36.46,-40:44:02.7,GJ 1001        ,A,00043643-4044020,A-BC ,   18.2   ,259,2003,visdet,2004AJ....128.1733G,9.91, V ,2019AJ....157..216W,  677.72,-1505.11,2018A&A...616A...2L, 81.2282,0.1139,  ,0.28,   45.40, 79.87,3.75,2014AJ....147...94D 1995gcts.book.....V                                                                                ,11.4995,2.7958,12.86,11.64,10.10,2006AJ....132.2360H,    , 8.601,0.021, 8.043,0.031, 7.737,0.040, ,0.262,0.015, ,s 
00:06:43.19,-07:32:17.0,GJ 1002        , ,00064325-0732147,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -811.48,-1892.90,2018A&A...616A...2L,206.2134,0.1281,  ,0.36,   63.80,208.00,1.16,1995gcts.book.....V 2016AJ....152...24W                                                                                ,11.7804,3.6914,13.77,12.16,10.15,1991AJ....101..662B,    , 8.323,0.019, 7.792,0.034, 7.439,0.021, ,0.115,0.014, ,s 
00:08:55.17,+49:18:56.3,LP 191-43      , ,00085512+4918561,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  352.85,  202.29,2018A&A...616A...2L, 67.7454,0.0779,  ,0.54,   71.60, 72.30,5.70,2016AJ....151..160F                                                                                                    ,14.4091,3.7831,     ,     ,     ,                   ,14.8,10.864,0.022,10.320,0.021, 9.980,0.018, ,0.111,0.014, ,s 
00:11:31.81,+59:08:39.9,LSPM 0011+5908 , ,00113182+5908400,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -905.70,-1166.80,2018A&A...616A...2L,107.4214,0.0651,  ,0.55,   85.90,108.43,0.49,2014ApJ...784..156D 2009AJ....137..402G 2009AJ....137.4109L                                                            ,13.4914,3.8302,15.63,13.95,11.91,2019AJ....157..216W,    , 9.945,0.023, 9.393,0.026, 9.093,0.021, ,0.107,0.014, ,s 
00:15:28.07,-16:08:01.8,GJ 1005        ,A,00152799-1608008,AB   ,    0.3037,orb,1997,astrad,2016AJ....152..141B,1.23, Ks,2016AJ....152..141B,  731.70, -607.47,2007A&A...474..653V,        ,      ,2p,    ,        ,168.42,0.89,1998AJ....116.1440H 2010A&A...514A..84S 1999A&A...341..121S 1995gcts.book.....V                                        ,10.1475,2.8333,11.48,10.27, 8.70,2015AJ....149....5W,    , 7.215,0.019, 6.712,0.034, 6.390,0.016,J,0.179,0.002,c,s 
00:15:28.07,-16:08:01.8,GJ 1005        ,B,                ,AB   ,    0.3037,orb,1997,astrad,2016AJ....152..141B,1.23, Ks,2016AJ....152..141B,  731.70, -607.47,2007A&A...474..653V,        ,      ,2p,    ,        ,168.42,0.89,1998AJ....116.1440H 2010A&A...514A..84S 1999A&A...341..121S 1995gcts.book.....V                                        ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.112,0.001,c,sc
00:15:49.25,+13:33:22.3,GJ 12          , ,00154919+1333218,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  618.00,  329.31,2018A&A...616A...2L, 81.8711,0.0866,  ,0.18,   15.00, 89.16,1.81,2014ApJ...784..156D 2010AJ....140..897R 2010A&A...514A..84S 1995gcts.book.....V                                        ,11.3963,2.6054,12.61,11.46,10.04,1990A&AS...83..357B,    , 8.619,0.020, 8.068,0.026, 7.807,0.020, ,0.249,0.014, ,s 
00:18:25.81,+44:01:38.0,GJ 15          ,B,00182549+4401376,AB   ,   35.15  ,064,1999,visdet,2006AJ....131.1163S,2.97, V ,2019AJ....157..216W, 2863.28,  336.52,2018A&A...616A...2L,280.7866,0.0519,  ,0.13,   10.60,280.00,0.59,2014ApJ...784..156D 2014ApJ...784..156D 2008AJ....136..452G 1995gcts.book.....V 2007A&A...474..653V                    , 9.6774,2.8421,11.07, 9.82, 8.34,2019AJ....157..216W,    , 6.789,0.024, 6.191,0.016, 5.948,0.024, ,0.157,0.014, ,s 
00:20:29.40,+33:05:06.4,LHS 112        , ,00202922+3305081,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1075.52, -863.65,2018A&A...616A...2L, 81.6314,0.1169,  ,0.52,   69.40, 84.97,2.33,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,13.9610,3.8820,16.09,14.41,12.36,1996AJ....112.2300W,    ,10.284,0.021, 9.691,0.022, 9.330,0.018, ,0.119,0.014, ,s 
00:24:44.19,-27:08:24.2,GJ 2005        ,A,00244419-2708242,A-BC ,    1.571 ,027,2008,astdet,2012A&A...541A..29K,0.61, K ,1994A&A...291L..47L, -132.62,  640.41,2005AJ....130..337C,        ,      ,2p,    ,        ,129.71,2.43,2005AJ....130..337C 1995gcts.book.....V                                                                                ,13.0942,3.9669,15.28,13.52,11.37,2015AJ....149....5W,    , 9.254,0.034, 8.547,0.036, 8.241,0.030,J,0.106,0.014,v,s 
00:28:53.97,+50:22:33.2,G 172-1        ,A,00285391+5022330,AB   ,    1     ,   ,    ,      ,Winters, in prep   ,    ,   ,                   ,  447.85,  132.92,2018A&A...616A...2L, 74.2071,0.9587,  ,3.16, 4560.00, 57.20,2.20,2014ApJ...784..156D                                                                                                    ,11.8326,2.8578,     ,     ,     ,                   ,12.0, 8.847,0.020, 8.289,0.023, 7.991,0.016,J,0.185,0.014,v,s 
00:28:53.97,+50:22:33.2,G 172-1        ,B,                ,AB   ,    1     ,   ,    ,      ,Winters, in prep   ,    ,   ,                   ,  447.85,  132.92,2018A&A...616A...2L, 74.2071,0.9587,  ,    ,        , 57.20,2.20,2014ApJ...784..156D                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.145,0.014,v,sc
00:31:35.42,-05:52:12.8,GJ 1013        , ,00313539-0552115,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  351.20,-1055.17,2018A&A...616A...2L, 70.9713,0.0530,  ,0.12,    5.62, 62.30,4.20,1995gcts.book.....V                                                                                                    ,11.5577,2.6553,12.73,11.59,10.14,1996AJ....112.2300W,    , 8.762,0.027, 8.217,0.029, 7.945,0.021, ,0.275,0.014, ,s 
00:33:13.50,-47:33:16.5,L 291-115      , ,00331349-4733165,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  277.06,  142.23,2018A&A...616A...2L, 68.4662,0.0635,  ,0.55,   97.00, 77.00,7.30,2018AJ....155..176F                                                                                                    ,13.8764,3.5341,     ,     ,     ,                   ,14.3,10.445,0.022, 9.828,0.024, 9.538,0.022, ,0.126,0.014, ,s 
00:35:55.52,+10:28:35.5,GJ 1014        , ,00355557+1028352,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1085.01, -384.93,2018A&A...616A...2L, 69.4698,0.0731,  ,0.45,   82.70, 70.20,3.25,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,13.5836,3.4093,15.32,13.88,12.02,1996AJ....112.2300W,    ,10.222,0.023, 9.656,0.030, 9.367,0.023, ,0.132,0.014, ,s 
00:43:26.01,-41:17:34.0,LHS 1134       , ,00432603-4117337,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -488.55, -582.32,2018A&A...616A...2L, 97.7275,0.0819,  ,0.28,   46.90, 95.24,1.40,2019AJ....157..216W                                                                                                    ,11.5607,2.9497,13.00,11.75,10.11,2015AJ....149....5W,    , 8.572,0.019, 8.026,0.034, 7.710,0.016, ,0.210,0.014, ,s 
00:44:59.34,-15:16:17.5,LHS 1140       , ,00445930-1516166,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  317.58, -596.61,2018A&A...616A...2L, 66.6996,0.0674,  ,0.17,   14.90, 80.18,2.76,2019AJ....157..216W                                                                                                    ,12.6706,3.0363,14.18,12.88,11.19,2015AJ....149....5W,    , 9.612,0.023, 9.092,0.026, 8.821,0.024, ,0.179,0.014, ,s 
00:49:25.64,+65:18:03.8,2MA 0049+6518  , ,00492565+6518038,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -813.77, -178.39,2018A&A...616A...2L, 69.8781,0.0580,  ,0.46,   60.90,      ,    ,                                                                                                                       ,13.2476,3.2003,     ,     ,     ,                   ,13.5,10.017,0.023, 9.511,0.028, 9.217,0.019, ,0.140,0.014, ,s 
00:50:33.20,+24:49:01.0,LTT 10301      ,B,                ,AB   ,    1.305 ,   ,    ,      ,2010A&A...520A..54B,0.94, i',2010A&A...520A..54B,  203.42,  -31.92,2018A&A...616A...2L, 66.8084,0.1229,nA,    ,        , 81.42,3.84,2014ApJ...784..156D 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.234,0.014,v,mc
00:58:01.16,+39:19:11.2,LSPM 0058+3919 , ,00580115+3919111,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -106.55,   25.31,2018A&A...616A...2L, 68.7215,0.1358,  ,0.15,   11.40, 75.10,4.10,2016AJ....151..160F                                                                                                    ,12.6673,3.0745,     ,     ,     ,                   ,12.9, 9.561,0.026, 8.947,0.029, 8.680,0.018, ,0.187,0.014, ,s 
01:00:56.37,-04:26:56.5,GJ 1025        , ,01005643-0426561,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1248.82,  438.94,2018A&A...616A...2L, 80.9235,0.0819,  ,0.19,   23.40, 87.70,2.38,2005AJ....129.1954J                                                                                                    ,11.9758,2.8211,13.36,12.10,10.55,2005AJ....129.1954J,    , 9.042,0.032, 8.485,0.047, 8.224,0.021, ,0.198,0.014, ,s 
01:01:59.49,+54:10:57.7,G 218-20       , ,01015952+5410577,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -303.42, -116.97,2018A&A...616A...2L, 89.9348,0.0752,  ,0.42,   55.90, 91.80,2.80,2014ApJ...784..156D                                                                                                    ,13.1740,3.4898,     ,     ,     ,                   ,13.5, 9.778,0.022, 9.197,0.021, 8.864,0.016, ,0.129,0.014, ,s 
01:03:19.82,+62:21:55.8,GJ 51          ,B,01031971+6221557,AB   ,  294.9   ,076,1999,visdet,2012AJ....144..102T,2.35, Ks,2012AJ....144..102T,  730.74,   86.35,2018A&A...616A...2L,101.6371,0.0806,  ,0.19,   12.60,100.59,1.44,1995gcts.book.....V 1995gcts.book.....V 2007A&A...474..653V                                                            ,11.9238,3.3036,13.78,12.35,10.42,1996AJ....112.2300W,    , 8.611,0.027, 8.014,0.023, 7.718,0.020, ,0.199,0.014, ,s 
01:04:06.95,-65:22:27.3,L 87-10        , ,01040695-6522272,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -310.22, -173.51,2018A&A...616A...2L, 80.1934,0.0429,  ,0.15,    9.72, 85.51,1.47,2019AJ....157..216W                                                                                                    ,12.4653,3.0366,13.98,12.63,10.95,2015AJ....149....5W,    , 9.401,0.026, 8.841,0.025, 8.532,0.021, ,0.169,0.014, ,s 
01:04:53.81,-18:07:28.6,GJ 1028        , ,01045368-1807292,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1292.25,  488.25,2018A&A...616A...2L,102.3224,0.0752,  ,0.26,   35.00,102.16,0.85,1995gcts.book.....V 2016AJ....152...24W                                                                                ,12.7127,3.4294,14.45,12.98,11.10,1996AJ....112.2300W,    , 9.387,0.026, 8.753,0.049, 8.453,0.024, ,0.136,0.014, ,s 
01:05:37.64,+28:29:33.6,GJ 1029        ,A,01053732+2829339,AB   ,    0.011 ,orb,2017,radorb,2020AJ....159..290W,1.02, Ks,This work          , 1914.46, -188.45,2018A&A...616A...2L, 79.8409,0.3404,  ,1.94, 1130.00, 83.70,2.19,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,12.9701,3.5255,14.79,13.29,11.37,1996AJ....112.2300W,    , 9.486,0.025, 8.881,0.034, 8.550,0.020,J,0.141,0.017,u,s 
01:05:37.64,+28:29:33.6,GJ 1029        ,B,                ,AB   ,    0.011 ,orb,2017,radorb,2020AJ....159..290W,1.02, Ks,This work          , 1914.46, -188.45,2018A&A...616A...2L, 79.8409,0.3404,  ,    ,        , 83.70,2.19,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.102,0.014,u,sc
01:08:16.40,+54:55:13.0,GJ 53          ,B,                ,AB   ,    0.98  ,   ,    ,      ,1984AJ.....89..433M,    ,   ,                   , 3413.09,-1598.81,2000A&A...355L..27H,        ,      ,2p,    ,        ,132.67,0.74,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.19 ,0.046,o,mc
01:08:18.29,-28:48:20.8,GJ 1031        , ,01081826-2848207,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  732.28, -122.27,2018A&A...616A...2L, 77.9019,0.0612,  ,0.17,   17.40, 71.80,2.90,2018AJ....155..176F                                                                                                    ,12.0234,2.8709,     ,     ,     ,                   ,12.2, 9.093,0.020, 8.536,0.047, 8.228,0.029, ,0.207,0.014, ,s 
01:12:30.65,-16:59:56.1,GJ 54.1        , ,01123052-1659570,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1205.17,  637.75,2018A&A...616A...2L,269.3628,0.0785,  ,0.26,   35.40,269.08,2.99,1995gcts.book.....V 2007A&A...474..653V                                                                                ,10.4294,3.2061,12.10,10.72, 8.95,1990A&AS...83..357B,    , 7.258,0.020, 6.749,0.033, 6.420,0.017, ,0.133,0.014, ,s 
01:19:52.15,+84:09:32.9,GJ 1035        , ,01195227+8409327,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -981.82,  475.45,2018A&A...616A...2L, 69.0676,0.0623,  ,0.48,   71.60, 75.83,2.33,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,13.1254,3.2769,14.75,13.38,11.59,1996AJ....112.2300W,    , 9.855,0.026, 9.314,0.031, 9.025,0.023, ,0.155,0.014, ,s 
01:22:10.31,+22:09:02.9,LTT 10491      ,A,01221027+2209032,AB   ,    0.271 ,195,2015,lkydet,2017A&A...597A..47C,0.86, I ,2017A&A...597A..47C,  226.1 , -142.5 ,2018AJ....155..176F,        ,      ,n ,    ,        , 87.60,8.50,2016AJ....151..160F                                                                                                    ,       ,      ,13.03,11.73,10.04,This Work          ,    , 8.412,0.021, 7.820,0.016, 7.537,0.017,J,0.202,0.028,v,s 
01:22:10.31,+22:09:02.9,LTT 10491      ,B,                ,AB   ,    0.271 ,195,2015,lkydet,2017A&A...597A..47C,0.86, I ,2017A&A...597A..47C,  226.1 , -142.5 ,2018AJ....155..176F,        ,      ,n ,    ,        , 87.60,8.50,2016AJ....151..160F                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.145,0.020,v,sc
01:28:39.52,-14:58:04.2,SCR 0128-1458  ,A,01283952-1458042,AB   ,    1     ,   ,    ,      ,Winters, in prep   ,    ,   ,                   ,   -1.98,  -29.95,2018A&A...616A...2L, 78.2469,0.2683,  ,0.90,  314.00, 74.85,1.37,2018AJ....156...49R                                                                                                    ,12.1616,2.9762,13.60,12.33,10.67,2019AJ....157..216W,    , 9.058,0.023, 8.555,0.059, 8.198,0.029,J,0.190,0.014,v,s 
01:33:58.01,-17:38:23.8,LP 768-113     , ,01335800-1738235,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,   43.15, -186.03,2018A&A...616A...2L, 67.9564,0.0849,  ,0.22,   19.20,      ,    ,                                                                                                                       ,11.7418,2.7695,13.04,11.85,10.31,2015AJ....149....5W,    , 8.842,0.025, 8.244,0.017, 7.972,0.036, ,0.286,0.015, ,s 
01:36:50.40,+41:23:32.1,GJ 61          ,B,01365042+4123325,AB   ,   55.63  ,149,1999,visdet,2002ApJ...572L..79L,5.65, Ks,2006AJ....131.1163S, -172.07, -383.89,2018A&A...616A...2L, 74.2070,0.0880,  ,0.22,   15.58, 73.78,0.09,2010ApJ...715.1203M 2010ApJ...715.1203M 1995gcts.book.....V 2007A&A...474..653V                                        ,12.5126,3.0515,     ,     ,     ,                   ,12.7, 9.388,0.022, 8.827,0.044, 8.508,0.018, ,0.187,0.014, ,s 
01:39:01.54,-17:57:01.9,GJ 65          ,A,01390120-1757026,AB   ,    2.0458,orb,2011,astrad,2016AJ....152..141B,0.16, Ks,2016AJ....152..141B, 3385.82,  532.04,2018A&A...616A...2L,370.9991,0.1939,w ,1.31,  686.00,373.70,2.70,1995gcts.book.....V                                                                                                    ,10.4871,3.7450,12.06,10.40, 8.35,1991AJ....101..662B,    , 6.283,0.019, 5.690,0.029, 5.343,0.021,J,0.120,0.003,c,s 
01:39:01.54,-17:57:01.9,GJ 65          ,B,                ,AB   ,    2.0458,orb,2011,astrad,2016AJ....152..141B,0.16, Ks,2016AJ....152..141B, 3385.82,  532.04,2018A&A...616A...2L,370.9991,0.1939,w ,    ,        ,373.70,2.70,1995gcts.book.....V                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.117,0.003,c,sc
01:39:21.72,-39:36:09.1,LP 991-84      , ,01392170-3936088,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  143.42, -228.72,2018A&A...616A...2L,114.4007,0.0716,  ,0.30,   50.10,114.00,0.50,2017AJ....154..151B 2016AJ....152...24W                                                                                ,12.5902,3.4789,14.48,12.97,11.06,2015AJ....149....5W,    , 9.209,0.023, 8.629,0.034, 8.274,0.026, ,0.133,0.014, ,s 
01:41:47.20,+42:36:48.0,GJ 67          ,B,                ,AB   ,    0.485 ,   ,    ,      ,1993AJ....106..773H,    ,   ,                   ,  813.34, -171.03,2018A&A...616A...2L, 76.5204,0.2142,nA,    ,        , 78.71,0.88,1999A&A...341..121S 1995gcts.book.....V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.280,0.071,k,mc
01:51:04.09,-06:07:05.1,LHS 1302       , ,01510405-0607047,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  545.69, -266.85,2018A&A...616A...2L, 94.4945,0.0968,  ,0.28,   25.30,100.78,1.89,2006AJ....132.2360H                                                                                                    ,12.7171,3.3430,14.49,13.00,11.16,2006AJ....132.2360H,    , 9.413,0.021, 8.841,0.021, 8.552,0.022, ,0.141,0.014, ,s 
01:52:51.59,-48:05:41.3,LHS 5045       , ,01525159-4805413,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -515.69, -218.28,2018A&A...616A...2L, 74.5220,0.0576,  ,0.23,   24.30, 75.13,1.91,2019AJ....157..216W                                                                                                    ,12.2944,3.0603,13.79,12.48,10.80,2015AJ....149....5W,    , 9.171,0.024, 8.596,0.063, 8.243,0.023, ,0.217,0.014, ,s 
02:00:12.96,+13:03:07.2,GJ 83.1        , ,02001278+1303112,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1096.56,-1772.86,2018A&A...616A...2L,223.6349,0.1066,  ,0.23,   17.40,221.82,0.69,2014ApJ...784..156D 1995gcts.book.....V 2016AJ....152...24W                                                            ,10.6711,3.1737,12.31,10.95, 9.20,1990A&AS...83..357B,    , 7.514,0.017, 6.970,0.027, 6.648,0.017, ,0.143,0.014, ,s 
02:00:38.31,-55:58:04.8,L 173-19       , ,02003830-5558047,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  113.24,  -69.68,2018A&A...616A...2L,121.7379,0.0561,  ,0.19,   14.90,123.11,2.08,2018AJ....155..265H                                                                                                    ,10.5452,2.7899,11.90,10.70, 9.15,2015AJ....150....6H,    , 7.625,0.021, 7.088,0.038, 6.773,0.020, ,0.275,0.014, ,s 
02:01:54.07,+73:32:32.0,LP 30-55       ,A,02015400+7332320,AB   ,    0.437 ,259,2012,lkydet,2014ApJ...789..102J,1.25, i',2014ApJ...789..102J,  309.52,  -77.17,1979nltt.book.....L,        ,      ,n ,    ,        , 87.46,0.56,2009AJ....137..402G                                                                                                    ,       ,      ,14.19,12.75,10.94,2019AJ....157..216W,    , 9.252,0.021, 8.674,0.018, 8.366,0.016,J,0.142,0.014,v,s 
02:01:54.07,+73:32:32.0,LP 30-55       ,B,                ,AB   ,    0.437 ,259,2012,lkydet,2014ApJ...789..102J,1.25, i',2014ApJ...789..102J,  309.52,  -77.17,1979nltt.book.....L,        ,      ,n ,    ,        , 87.46,0.56,2009AJ....137..402G                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.104,0.014,v,sc
02:02:16.24,+10:20:13.9,LHS 1326       , ,02021620+1020136,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -673.11, -281.62,2018A&A...616A...2L,108.5330,0.1215,  ,0.64,   66.40,108.98,0.56,2014ApJ...784..156D 1995gcts.book.....V 2016AJ....152...24W                                                            ,13.4579,3.8909,15.70,13.99,11.91,2015AJ....149..106D,    , 9.842,0.023, 9.254,0.025, 8.928,0.025, ,0.112,0.014, ,s 
02:02:28.24,+10:34:53.4,LSPM 0202+1034 ,A,02022823+1034533,AB   ,    0.906 ,065,2015,visdet,2018A&A...616A...2L,0.07, Rp,2018A&A...616A...2L,  -54.60,  -96.95,2018A&A...616A...2L, 70.4256,0.5255,  ,1.97,  799.00,      ,    ,                                                                                                                       ,11.8652,2.9327,     ,     ,     ,                   ,12.2, 8.396,0.020, 7.848,0.027, 7.548,0.020,J,0.229,0.014,v,s 
02:02:28.24,+10:34:53.4,LSPM 0202+1034 ,B,                ,AB   ,    0.906 ,065,2015,visdet,2018A&A...616A...2L,0.07, Rp,2018A&A...616A...2L,  -54.60,  -96.95,2018A&A...616A...2L, 70.4256,0.5255,  ,    ,        ,      ,    ,                                                                                                                       ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.223,0.014,v,sc
02:05:48.55,-30:10:36.0,LHS 1339       , ,02054859-3010361,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -524.93,  103.66,2018A&A...616A...2L,106.7095,0.0566,  ,0.14,    8.81,107.81,2.92,2007A&A...474..653V                                                                                                    ,11.0455,2.5493,12.17,11.05, 9.69,2010MNRAS.403.1949K,    , 8.367,0.024, 7.867,0.038, 7.558,0.024, ,0.206,0.014, ,s 
02:13:20.63,+36:48:50.8,2MA 0213+3648  ,A,02132062+3648506,AB   ,    0.217 ,076,2012,lkydet,2014ApJ...789..102J,2.42, i',2014ApJ...789..102J,   65.37,   64.88,2018A&A...616A...2L, 70.0180,0.2041,  ,0.66,  145.00, 74.60,3.50,2016AJ....151..160F                                                                                                    ,12.5543,3.1188,     ,     ,     ,                   ,12.8, 9.367,0.022, 8.825,0.021, 8.518,0.018,J,0.185,0.014,v,s 
02:14:12.56,-03:57:43.6,LHS 1363       , ,02141251-0357434,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  509.30, -156.26,2018A&A...616A...2L, 80.0531,0.1805,  ,0.71,   63.70, 82.13,1.14,2017AJ....154..151B                                                                                                    ,14.1714,3.9335,16.44,14.71,12.62,2015AJ....149....5W,    ,10.481,0.024, 9.858,0.021, 9.485,0.020, ,0.115,0.014, ,s 
02:16:29.86,+13:35:12.7,LHS 1375       , ,02162977+1335136,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  503.85, -433.94,2018A&A...616A...2L,109.8030,0.1932,  ,0.66,   77.50,117.70,4.00,1995gcts.book.....V                                                                                                    ,13.5794,3.9546,15.80,14.14,12.01,2015AJ....149..106D,    , 9.871,0.021, 9.314,0.022, 8.981,0.017, ,0.109,0.014, ,s 
02:16:35.11,-30:58:07.3,LHS 1376       ,B,02163510-3058073,AB   ,  105.53  ,312,2000,visdet,2006AJ....131.1163S,1.07, V ,2002AJ....123.2822R,  683.71,  246.39,2018A&A...616A...2L, 74.4162,0.0799,  ,0.22,   22.30, 73.63,0.59,2007A&A...474..653V                                                                                                    ,11.7490,2.9143,13.10,11.88,10.26,2002AJ....123.2822R,    , 8.777,0.030, 8.191,0.042, 7.887,0.023, ,0.268,0.014, ,s 
02:17:10.02,+35:26:32.5,LHS 1378       , ,02170993+3526330,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  548.44, -260.26,2018A&A...616A...2L, 96.7195,0.1109,  ,0.56,   46.90, 96.86,0.75,2017AJ....154..147D 2014ApJ...784..156D 1995gcts.book.....V                                                            ,13.7177,3.9438,15.90,14.19,12.09,1996AJ....112.2300W,    , 9.983,0.022, 9.351,0.021, 9.011,0.018, ,0.117,0.014, ,s 
02:17:28.45,-59:22:43.7,WT 84          , ,02172845-5922435,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -243.65, -462.53,2018A&A...616A...2L, 68.0804,0.0555,  ,0.50,   61.90, 76.61,3.02,2005AJ....130..337C                                                                                                    ,13.8321,3.4957,15.67,14.19,12.25,2005AJ....130..337C,    ,10.438,0.026, 9.868,0.021, 9.542,0.019, ,0.126,0.014, ,s 
02:33:37.18,+24:55:37.8,GJ 102         , ,02333717+2455392,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,   48.81, -676.16,2018A&A...616A...2L,100.2835,0.1061,  ,0.22,   19.60,106.15,2.38,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,11.5400,2.9770,12.98,11.71,10.07,1996AJ....112.2300W,    , 8.472,0.020, 7.913,0.021, 7.627,0.017, ,0.214,0.014, ,s 
02:36:15.26,+06:52:18.0,GJ 105         ,B,02361535+0652191,AC-B ,  163.96  ,110,2001,visdet,2006AJ....131.1163S,3.09, Ks,2006AJ....131.1163S, 1801.83, 1449.91,2018A&A...616A...2L,138.4637,0.0886,  ,0.21,   16.40,138.79,0.43,1996AJ....111..492I 1995gcts.book.....V 2007A&A...474..653V                                                            ,10.3178,2.8643,11.66,10.46, 8.88,1996AJ....112.2300W,    , 7.333,0.018, 6.793,0.038, 6.574,0.020, ,0.263,0.014, ,s 
02:36:32.46,-59:28:05.7,APMPM 0237-5928, ,02363244-5928057,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  575.04,  457.79,2018A&A...616A...2L, 99.3292,0.0543,  ,0.25,   24.30,103.72,1.12,2006AJ....132.2360H                                                                                                    ,12.6284,3.4286,14.47,12.96,11.08,2006AJ....132.2360H,    , 9.282,0.022, 8.695,0.046, 8.341,0.023, ,0.147,0.014, ,s 
02:36:44.13,+22:40:26.1,G 36-26        , ,02364412+2240265,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -37.76, -374.55,2018A&A...616A...2L, 68.5179,0.0718,  ,0.38,   30.30, 71.00,4.00,2014ApJ...784..156D                                                                                                    ,13.4692,3.4060,     ,     ,     ,                   ,13.8,10.081,0.018, 9.520,0.019, 9.194,0.018, ,0.144,0.014, ,s 
02:39:50.71,-34:07:57.6,GJ 1050        , ,02395066-3407557,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  535.69,-1665.12,2018A&A...616A...2L, 91.9958,0.0393,  ,0.07,    2.96, 93.74,4.44,2005AJ....129.1954J                                                                                                    ,10.6787,2.4530,11.76,10.68, 9.35,2015AJ....149....5W,    , 8.060,0.021, 7.540,0.031, 7.305,0.023, ,0.287,0.014, ,s 
02:41:15.14,-04:32:17.8,G 75-35        , ,02411510-0432177,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  352.90,  -58.06,2018A&A...616A...2L, 80.9523,0.0918,  ,0.23,   17.70, 84.82,1.37,2017AJ....154..151B 2016AJ....151..160F                                                                                ,12.2681,3.0771,13.79,12.48,10.77,2015AJ....149....5W,    , 9.199,0.022, 8.581,0.061, 8.246,0.027, ,0.196,0.014, ,s 
02:45:14.32,-43:44:10.6,LP 993-116     ,B,02451431-4344102,BC   ,    0.257 ,215,2008,lkydet,2010A&A...520A..54B,0.87, i',2010A&A...520A..54B,   31.85, -387.96,2018A&A...616A...2L, 90.1616,0.0554,A ,    ,        , 87.37,1.33,2014AJ....147...85R 2014AJ....147...85R                                                                                ,11.2272,3.0538,12.69,11.37, 9.67,2014AJ....147...85R,    , 8.059,0.024, 7.525,0.042, 7.196,0.024,J,0.244,0.014,v,s 
02:45:14.32,-43:44:10.6,LP 993-116     ,C,                ,BC   ,    0.257 ,215,2008,lkydet,2010A&A...520A..54B,0.87, i',2010A&A...520A..54B,   31.85, -387.96,2018A&A...616A...2L, 90.1616,0.0554,A ,    ,        , 87.37,1.33,2014AJ....147...85R 2014AJ....147...85R                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.159,0.014,v,sc
02:46:02.25,-70:24:06.3,SCR 0246-7024  , ,02460224-7024062,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  214.81,  -88.69,2018A&A...616A...2L, 78.4757,0.0533,  ,0.53,   92.10, 80.18,1.27,2019AJ....157..216W                                                                                                    ,13.1455,3.3399,14.86,13.44,11.61,2011AJ....141...21W,    , 9.838,0.022, 9.329,0.021, 9.019,0.023, ,0.137,0.014, ,s 
02:46:34.73,+16:25:10.3,LHS 1443       , ,02463486+1625115,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -831.31, -569.45,2018A&A...616A...2L, 71.4554,0.1192,  ,0.68,   60.80, 68.50,3.50,1995gcts.book.....V                                                                                                    ,14.5789,4.0876,16.99,15.16,12.97,2019AJ....157..216W,    ,10.971,0.020,10.519,0.028,10.185,0.020, ,0.101,0.014, ,s 
02:54:39.52,-22:15:58.5,LP 831-1       , ,02543950-2215584,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  383.67,  -73.70,2018A&A...616A...2L, 69.9548,0.0562,  ,0.18,   16.30, 77.50,3.80,2018AJ....155..176F                                                                                                    ,11.7545,2.6397,     ,     ,     ,                   ,11.8, 8.975,0.023, 8.441,0.047, 8.167,0.031, ,0.246,0.015, ,s 
02:58:10.24,-12:53:05.9,LHS 1481       , ,02581021-1253066,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  274.05,  539.37,2018A&A...616A...2L, 86.8162,0.1176,  ,0.13,    6.65, 95.50,0.90,1995gcts.book.....V                                                                                                    ,11.5909,2.4773,12.69,11.58,10.23,2015AJ....149....5W,    , 8.952,0.024, 8.450,0.042, 8.199,0.026, ,0.184,0.014, ,s 
03:01:51.04,-16:35:31.0,LTT 1445       ,A,03015142-1635356,A-BC ,    7.706 ,315,2003,astdet,2012AJ....144...64D,0.3 , V ,2003AJ....125..332J, -369.19, -268.51,2018A&A...616A...2L,145.5466,0.0800,  ,0.16,    6.91,143.81,2.49,2006AJ....132.2360H 2006AJ....132.2360H 2007A&A...474..653V                                                            ,10.0469,2.5914,11.22,10.07, 8.66,2006AJ....132.2360H,    , 7.294,0.024, 6.774,0.038, 6.496,0.021, ,0.258,0.014, ,s 
03:01:51.39,-16:35:36.0,LTT 1445       ,B,03015107-1635306,BC   ,    1.159 ,orb,2019,astorb,2019AJ....158..152W,0.90, V ,2006AJ....132.2360H, -369.19, -268.51,2018A&A...616A...2L,145.5466,0.0800,A ,    ,        ,143.81,2.49,2006AJ....132.2360H 2006AJ....132.2360H 2007A&A...474..653V                                                            ,10.0587,2.8011,11.37,10.13, 8.58,2006AJ....132.2360H,    , 7.110,0.019, 6.560,0.020, 6.285,0.020,J,0.221,0.014,t,s 
03:01:51.39,-16:35:36.0,LTT 1445       ,C,                ,BC   ,    1.159 ,orb,2019,astorb,2019AJ....158..152W,0.90, V ,2006AJ....132.2360H, -369.19, -268.51,2018A&A...616A...2L,145.5466,0.0800,A ,    ,        ,143.81,2.49,2006AJ....132.2360H 2006AJ....132.2360H 2007A&A...474..653V                                                            ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.161,0.014,t,sc
03:02:06.36,-39:50:51.9,LHS 1490       , ,03020638-3950516,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -546.50, -644.22,2018A&A...616A...2L, 70.1016,0.0623,  ,0.52,   63.10, 70.77,1.62,2017AJ....154..191J                                                                                                    ,14.0158,3.4815,15.87,14.35,12.44,2015AJ....149....5W,    ,10.705,0.021,10.178,0.025, 9.885,0.023, ,0.111,0.014, ,s 
03:09:00.16,+10:01:25.7,GJ 1055        , ,03090015+1001257,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  286.50, -586.47,2018A&A...616A...2L, 79.5076,0.0775,  ,0.43,   40.40, 86.25,3.34,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,13.2092,3.3386,14.85,13.44,11.62,1996AJ....112.2300W,    , 9.926,0.026, 9.333,0.029, 9.066,0.021, ,0.133,0.014, ,s 
03:10:58.29,+73:46:19.7,GJ 1053        , ,03105861+7346189,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1825.55,-1074.81,2018A&A...616A...2L, 82.7034,0.0577,  ,0.48,   95.50, 79.39,2.83,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,13.0374,3.2548,14.61,13.27,11.45,1996AJ....112.2300W,    , 9.850,0.026, 9.409,0.049, 9.083,0.020, ,0.128,0.014, ,s 
03:13:22.92,+04:46:29.3,GJ 1057        , ,03132299+0446293,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1741.85,   86.01,2018A&A...616A...2L,116.1536,0.0882,  ,0.31,   38.00,115.76,0.78,2014ApJ...784..156D 1995gcts.book.....V 2016AJ....152...24W                                                            ,12.1232,3.3574,13.86,12.44,10.59,1996AJ....112.2300W,    , 8.775,0.020, 8.208,0.038, 7.833,0.024, ,0.160,0.014, ,s 
03:14:12.47,+28:40:39.6,LHS 1516       , ,03141241+2840411,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  311.27, -750.47,2018A&A...616A...2L, 66.9947,0.1155,  ,0.62,   52.10, 78.90,1.70,2014ApJ...784..156D                                                                                                    ,14.6075,3.9124,     ,     ,     ,                   ,15.1,10.993,0.018,10.426,0.019,10.092,0.018, ,0.108,0.014, ,s 
03:23:01.76,+42:00:26.9,GJ 1059        , ,03230175+4200269,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  274.87, -688.35,2018A&A...616A...2L, 67.6990,0.0787,  ,0.46,   53.60, 68.90,2.64,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,13.6373,3.3435,15.31,13.90,12.05,1996AJ....112.2300W,    ,10.389,0.019, 9.857,0.030, 9.599,0.024, ,0.124,0.014, ,s 
03:30:48.89,+54:13:55.1,LSPM 0330+5413 , ,03304890+5413551,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -152.16,   -3.73,2018A&A...616A...2L, 95.2922,0.0847,  ,0.56,   74.30,101.15,1.20,2014ApJ...784..156D 2009AJ....137.4109L                                                                                ,13.7370,3.8261,15.89,14.21,12.16,2019AJ....157..216W,    ,10.173,0.021, 9.595,0.016, 9.284,0.018, ,0.109,0.014, ,s 
03:35:38.61,-08:29:22.7,LHS 176        , ,03353849-0829223,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1520.91, -321.64,2018A&A...616A...2L, 76.5611,0.1322,  ,0.77,  131.00, 76.62,0.51,2017AJ....154..147D 2011AJ....141..117J                                                                                ,13.8698,3.6673,15.92,14.30,12.31,2011AJ....141..117J,    ,10.377,0.022, 9.801,0.022, 9.456,0.019, ,0.119,0.014, ,s 
03:35:59.72,-44:30:45.5,GJ 1061        , ,03355969-4430453,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  745.28, -373.67,2018A&A...616A...2L,272.2447,0.0661,  ,0.32,   49.80,269.23,0.54,1997AJ....114..388H 2014AJ....148...91L 2016AJ....152...24W                                                            ,10.9889,3.6815,13.09,11.45, 9.46,2006AJ....132.2360H,    , 7.523,0.020, 7.015,0.044, 6.610,0.021, ,0.123,0.014, ,s 
03:36:08.70,+31:18:39.6,LSPM 0336+3118 , ,03360868+3118398,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  114.97, -132.18,2018A&A...616A...2L, 73.0658,0.1258,  ,0.24,   22.30, 78.13,2.36,2014ApJ...784..156D 2009AJ....137.4109L                                                                                ,12.3794,3.1493,13.96,12.60,10.87,2019AJ....157..216W,    , 9.187,0.021, 8.600,0.020, 8.315,0.031, ,0.214,0.015, ,s 
03:38:55.91,-52:34:10.7,L 228-92       , ,03385590-5234107,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  144.97,  224.48,2018A&A...616A...2L, 81.3958,0.0559,  ,0.23,   23.80, 80.80,4.40,2018AJ....155..176F                                                                                                    ,12.7964,3.1228,14.43,13.02,11.31,This Work          ,    , 9.688,0.026, 9.109,0.024, 8.799,0.023, ,0.146,0.014, ,s 
03:47:20.88,+08:41:47.0,LHS 1593       , ,03472091+0841464,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  469.33, -653.53,2018A&A...616A...2L, 80.6267,0.1040,  ,0.39,   69.60, 80.05,2.57,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,12.9778,3.1299,14.48,13.16,11.44,1996AJ....112.2300W,    , 9.849,0.019, 9.272,0.029, 9.022,0.022, ,0.134,0.014, ,s 
03:50:44.29,-06:05:41.7,GJ 1065        , ,03504432-0605400,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -445.44,-1371.11,2018A&A...616A...2L,100.5599,0.1050,  ,0.27,   32.90,105.40,3.20,1995gcts.book.....V                                                                                                    ,11.4561,2.8191,12.80,11.59,10.04,1996AJ....112.2300W,    , 8.570,0.032, 7.998,0.057, 7.751,0.020, ,0.198,0.014, ,s 
03:51:00.05,-00:52:44.9,LHS 1604       , ,03510004-0052452,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,   11.08, -470.17,2018A&A...616A...2L, 68.0325,0.1851,  ,0.93,  108.00, 68.10,1.80,1995gcts.book.....V                                                                                                    ,15.3422,4.4852,18.11,16.08,13.80,2014AJ....147...94D,    ,11.302,0.024,10.609,0.022,10.232,0.024, ,0.103,0.014, ,s 
03:52:41.76,+17:01:04.2,LHS 1610       ,A,03524169+1701056,AB   ,    0.006 ,orb,2017,radorb,2018AJ....155..125W,    ,   ,                   ,  433.20, -645.62,2018A&A...616A...2L,103.3802,0.1287,  ,0.47,  125.00,101.15,1.88,2014ApJ...784..156D 2006AJ....132.2360H 1995gcts.book.....V                                                            ,12.1893,3.2074,13.79,12.42,10.67,1996AJ....112.2300W,    , 8.933,0.027, 8.375,0.026, 8.053,0.023, ,0.163,0.014, ,s 
03:54:46.21,+24:16:24.7,LP 357-56      , ,03544620+2416246,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -293.77, -221.82,2018A&A...616A...2L, 75.4159,0.1892,  ,0.85,  148.00, 72.50,3.90,2014ApJ...784..156D                                                                                                    ,14.3940,3.9945,     ,     ,     ,                   ,15.0,10.585,0.019, 9.944,0.026, 9.574,0.021, ,0.116,0.014, ,s 
03:57:19.98,+41:07:42.6,LSPM 0357+4107 , ,03571999+4107426,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -204.92,  -25.58,2018A&A...616A...2L, 70.8564,0.1264,  ,0.73,   93.90, 73.50,2.80,2014ApJ...784..156D                                                                                                    ,14.6645,4.0701,     ,     ,     ,                   ,15.2,10.903,0.023,10.299,0.020, 9.949,0.019, ,0.109,0.014, ,s 
04:06:06.88,-05:34:44.6,2MA 0406-0534  , ,04060688-0534444,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,   23.38, -145.26,2018A&A...616A...2L, 70.7629,0.0591,  ,0.16,   12.70, 74.40,6.60,2016AJ....151..160F                                                                                                    ,12.0030,2.7670,     ,     ,     ,                   ,12.1, 9.128,0.023, 8.554,0.021, 8.304,0.021, ,0.224,0.014, ,s 
04:06:37.25,+79:16:01.5,LHS 1629       , ,04063732+7916012,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  277.24, -404.46,2018A&A...616A...2L, 73.9121,0.0626,  ,0.52,   85.50, 78.50,3.50,2014ApJ...784..156D                                                                                                    ,13.3968,3.4454,     ,     ,     ,                   ,13.7,10.034,0.027, 9.486,0.028, 9.194,0.021, ,0.134,0.014, ,s 
04:09:32.34,-44:35:39.5,UPM 0409-4435  , ,04093234-4435395,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -16.86,  115.59,2018A&A...616A...2L, 68.0681,0.0427,  ,0.19,   18.40,      ,    ,                                                                                                                       ,12.6637,3.1734,14.32,12.94,11.18,This Work          ,    , 9.464,0.024, 8.912,0.022, 8.561,0.023, ,0.203,0.014, ,s 
04:10:28.14,-53:36:08.2,GJ 1068        , ,04102815-5336078,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -825.17,-2415.60,2018A&A...616A...2L,140.5559,0.0354,  ,0.18,   15.60,143.42,1.92,2005AJ....129.1954J                                                                                                    ,11.9139,3.2072,13.60,12.18,10.42,2015AJ....149....5W,    , 8.747,0.030, 8.213,0.034, 7.900,0.021, ,0.129,0.014, ,s 
04:12:17.01,+64:43:55.6,LHS 1638       , ,04121693+6443560,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  492.92, -435.93,2018A&A...616A...2L, 82.7411,0.0468,  ,0.17,   17.30, 85.78,2.12,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,12.2244,3.0133,13.73,12.44,10.77,1996AJ....112.2300W,    , 9.156,0.026, 8.577,0.026, 8.289,0.014, ,0.186,0.014, ,s 
04:12:58.80,+52:36:41.9,GJ 164         ,A,04125880+5236421,AB   ,    0.07  ,orb,2004,astorb,2004ApJ...617.1323P,1.72, Ks,2009ApJ...695.1183M, -349.09, -822.95,2018A&A...616A...2L, 75.6070,0.2033,  ,0.58,  127.00, 71.92,1.12,2014ApJ...784..156D 2009ApJ...695.1183M 1995gcts.book.....V                                                            ,11.9489,3.0818,13.50,12.19,10.47,1996AJ....112.2300W,    , 8.773,0.032, 8.248,0.030, 7.915,0.016,J,0.247,0.019,n,s 
04:15:21.56,-07:39:21.2,GJ 166         ,C,04152173-0739173,BC   ,    6.943 ,orb,1973,visorb,1974AJ.....79..397H,1.7 , V*,1974AJ.....79..397H,-2250.11,-3408.28,2018A&A...616A...2L,199.4552,0.3204,  ,0.26,   22.50,200.65,0.23,1995gcts.book.....V 2007A&A...474..653V                                                                                , 9.7606,2.9916,11.24, 9.99, 8.31,This Work          ,    , 6.747,0.020, 6.278,0.040, 5.962,0.026, ,0.177,0.029,l,s 
04:17:18.52,+08:49:22.1,G 7-34         , ,04171852+0849220,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  133.96, -377.25,2018A&A...616A...2L, 68.5538,0.0751,  ,0.22,   23.00, 72.84,1.22,2014ApJ...784..156D 2014AJ....147...85R                                                                                ,12.2491,3.1313,13.84,12.50,10.75,2014AJ....147...85R,    , 9.030,0.025, 8.483,0.029, 8.182,0.020, ,0.250,0.014, ,s 
04:24:56.19,-40:02:47.6,LHS 1668       , ,04245619-4002469,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -96.93, -635.25,2018A&A...616A...2L, 69.8147,0.0469,  ,0.17,   15.10, 72.90,2.90,2018AJ....155..176F                                                                                                    ,12.5680,2.9666,14.10,12.77,11.07,2004AJ....128..463R,    , 9.530,0.026, 8.985,0.027, 8.665,0.019, ,0.185,0.014, ,s 
04:26:32.64,-30:48:01.8,LHS 5094       , ,04263264-3048013,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -67.27, -468.66,2018A&A...616A...2L, 74.6027,0.0469,  ,0.20,   21.80, 75.39,2.90,2017AJ....154..151B                                                                                                    ,12.4685,3.1386,14.17,12.73,10.99,2015AJ....149....5W,    , 9.303,0.024, 8.718,0.025, 8.411,0.019, ,0.197,0.014, ,s 
04:30:25.30,+39:50:59.4,GJ 170         , ,04302527+3951000,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  274.85, -566.00,2018A&A...616A...2L, 91.7968,0.0771,  ,0.21,   15.40, 92.50,1.98,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,12.3262,3.1795,13.93,12.58,10.81,1996AJ....112.2300W,    , 9.113,0.021, 8.528,0.017, 8.246,0.020, ,0.168,0.014, ,s 
04:33:33.97,+20:44:45.8,LHS 1681       , ,04333393+2044461,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  454.49, -321.94,2018A&A...616A...2L, 73.5425,0.0975,  ,0.26,   33.40, 73.40,2.30,2014ApJ...784..156D                                                                                                    ,12.9125,3.1013,     ,     ,     ,                   ,13.1, 9.769,0.021, 9.240,0.019, 8.960,0.014, ,0.150,0.014, ,s 
04:38:12.59,+28:13:00.0,LTT 11472      ,A,04381255+2813001,AB   ,    0.54  ,299,2002,AO det,2004A&A...425..997B,0.42, Ks,2004A&A...425..997B,  395.64,  -92.04,2018A&A...616A...2L, 75.1911,0.1738,w ,1.85, 1040.00, 77.05,1.61,2014ApJ...784..156D 2014AJ....147...85R 2012ApJ...758...56S                                                            ,11.6477,2.8741,12.56,11.31, 9.70,2014AJ....147...85R,    , 8.173,0.018, 7.616,0.018, 7.326,0.021,J,0.264,0.014,v,s 
04:38:12.59,+28:13:00.0,LTT 11472      ,B,                ,AB   ,    0.54  ,299,2002,AO det,2004A&A...425..997B,0.42, Ks,2004A&A...425..997B,  395.64,  -92.04,2018A&A...616A...2L, 75.1911,0.1738,w ,    ,        , 77.05,1.61,2014ApJ...784..156D 2014AJ....147...85R 2012ApJ...758...56S                                                            ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.207,0.014,v,sc
04:39:31.63,+16:15:43.0,LHS 1690       , ,04393163+1615447,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -77.93, -795.37,2018A&A...616A...2L, 83.8988,0.0713,  ,0.42,   74.00, 86.63,2.05,2014ApJ...784..156D 2009AJ....137.4109L                                                                                ,13.5724,3.6009,15.57,13.97,12.01,2019AJ....157..216W,    ,10.139,0.024, 9.532,0.022, 9.194,0.018, ,0.122,0.014, ,s 
04:50:50.93,+22:07:21.5,GJ 1072        , ,04505083+2207224,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  628.77, -425.48,2018A&A...616A...2L, 78.9680,0.0785,  ,0.45,   72.30, 78.14,3.27,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,13.3564,3.4735,15.20,13.71,11.83,1996AJ....112.2300W,    , 9.896,0.021, 9.311,0.022, 8.977,0.018, ,0.139,0.014, ,s 
04:52:34.61,+40:42:24.2,GJ 1073        , ,04523448+4042255,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1174.94,-1095.70,2018A&A...616A...2L, 73.7864,0.1844,  ,0.15,    9.61, 78.63,1.49,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,12.0483,2.9145,13.44,12.21,10.58,1996AJ....112.2300W,    , 9.071,0.018, 8.551,0.020, 8.306,0.018, ,0.212,0.014, ,s 
05:01:18.02,+22:37:00.8,LSPM 0501+2237 , ,05011802+2237015,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -62.48, -351.18,2018A&A...616A...2L, 69.8453,0.1048,  ,0.55,   67.60, 73.70,3.20,2014ApJ...784..156D                                                                                                    ,13.5972,3.5105,     ,     ,     ,                   ,14.0,10.161,0.020, 9.591,0.020, 9.232,0.017, ,0.139,0.014, ,s 
05:01:57.43,-06:56:46.5,LHS 1723       , ,05015746-0656459,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -551.72, -533.93,2018A&A...616A...2L,186.0231,0.0590,  ,0.17,   16.20,185.34,0.75,2006AJ....132.2360H 2016AJ....152...24W                                                                                ,10.6467,3.0424,12.20,10.86, 9.18,2015AJ....149....5W,    , 7.617,0.032, 7.065,0.046, 6.736,0.024, ,0.166,0.014, ,s 
05:03:20.08,-17:22:25.0,LHS 1731       , ,05032009-1722245,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -228.05, -444.61,2018A&A...616A...2L,108.3263,0.0500,  ,0.15,   16.50,108.66,1.67,2005AJ....129.1954J 2007A&A...474..653V                                                                                ,10.5517,2.6029,11.69,10.56, 9.15,1996AJ....112.2300W,    , 7.819,0.023, 7.242,0.034, 6.936,0.021, ,0.290,0.014, ,s 
05:04:14.76,+11:03:23.8,G 97-15        , ,05041476+1103238,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -63.02,  194.47,2018A&A...616A...2L, 98.1514,0.0837,  ,0.15,    7.32,102.25,1.19,2014ApJ...784..156D 2018AJ....155..265H                                                                                ,12.2321,3.0324,13.76,12.43,10.74,2015AJ....150....6H,    , 9.144,0.022, 8.609,0.028, 8.311,0.025, ,0.151,0.014, ,s 
05:05:05.92,+44:14:03.8,UPM 0505+4414  , ,05050591+4414037,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,   95.09,  -28.83,2018A&A...616A...2L, 74.0291,0.1060,  ,0.52,   74.50, 72.30,3.50,2016AJ....151..160F                                                                                                    ,13.0466,3.2387,     ,     ,     ,                   ,13.3, 9.829,0.023, 9.264,0.031, 9.017,0.022, ,0.145,0.014, ,s 
05:05:14.44,-47:56:15.5,2MA 0505-4756  , ,05051443-4756154,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -66.08,   25.07,2018A&A...616A...2L, 71.3886,0.0448,  ,0.25,   28.00,      ,    ,                                                                                                                       ,12.8938,3.1132,     ,     ,     ,                   ,13.1, 9.755,0.022, 9.170,0.022, 8.900,0.021, ,0.159,0.014, ,s 
05:07:49.25,+17:58:57.8,LTT 11586      ,A,05074924+1758584,AC-B ,    0.54  ,286,2013,lkydet,2017A&A...597A..47C,1.94,Ikc,2017A&A...597A..47C,   32.01, -261.58,2018A&A...616A...2L, 86.0992,0.3080,  ,1.11,  420.00,101.90,6.00,2016AJ....151..160F                                                                                                    ,10.6877,2.5161,11.80,10.69, 9.32,1991AJ....102.1795W,    , 8.023,0.023, 7.446,0.017, 7.178,0.017,J,0.289,0.017,v,s 
05:07:49.25,+17:58:57.8,LTT 11586      ,B,                ,AC-B ,    0.54  ,286,2013,lkydet,2017A&A...597A..47C,1.94,Ikc,2017A&A...597A..47C,   32.01, -261.58,2018A&A...616A...2L, 86.0992,0.3080,  ,    ,        ,101.90,6.00,2016AJ....151..160F                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.134,0.014,v,sc
05:10:39.53,+29:46:48.1,G 86-28        , ,05103956+2946479,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -246.73,   57.72,2018A&A...616A...2L, 80.3399,0.0986,  ,0.23,   17.10, 82.80,5.50,2016AJ....151..160F                                                                                                    ,11.3168,2.5572,     ,     ,     ,                   ,11.4, 8.600,0.026, 8.026,0.031, 7.770,0.027, ,0.261,0.015, ,s 
05:16:53.47,+56:40:19.1,LP 119-26      , ,05165345+5640195,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  140.54, -408.28,2018A&A...616A...2L, 68.8330,0.1092,  ,0.81,  127.00, 97.50,6.70,2014ApJ...784..156D                                                                                                    ,15.0408,4.3169,     ,     ,     ,                   ,15.7,11.166,0.025,10.567,0.023,10.194,0.018, ,0.103,0.014, ,s 
05:17:22.90,-35:21:55.0,L 449-1        ,B,                ,AB   ,    0.047 ,   ,    ,      ,2014AJ....147...85R,    ,   ,                   , -218.99, -167.89,2018A&A...616A...2L, 86.1869,0.3289,nA,    ,        , 84.38,1.35,2014AJ....147...85R                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.262,0.014,v,mc
05:27:30.58,-51:29:15.8,LEHPM 2-1009   , ,05273058-5129158,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -33.21,  325.32,2018A&A...616A...2L, 68.5810,0.0514,  ,0.46,   57.70, 68.50,5.80,2018AJ....155..176F                                                                                                    ,13.7311,3.5050,     ,     ,     ,                   ,14.1,10.306,0.022, 9.796,0.022, 9.460,0.021, ,0.129,0.014, ,s 
05:28:00.15,+09:38:38.2,GJ 203         , ,05280015+0938382,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -191.29, -756.77,2018A&A...616A...2L, 97.9790,0.0952,  ,0.23,   20.70, 98.61,1.60,2014ApJ...784..156D 1995gcts.book.....V 2007A&A...474..653V                                                            ,11.1808,2.7123,12.49,11.29, 9.79,1990A&AS...83..357B,    , 8.311,0.021, 7.840,0.033, 7.542,0.017, ,0.231,0.014, ,s 
05:32:51.91,+33:49:46.7,LHS 5108       , ,05325194+3349474,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -258.13, -421.23,2018A&A...616A...2L, 68.3356,0.0659,  ,0.15,    7.56, 75.60,1.30,2014ApJ...784..156D                                                                                                    ,12.2234,2.7075,     ,     ,     ,                   ,12.3, 9.391,0.021, 8.816,0.029, 8.558,0.017, ,0.202,0.014, ,s 
05:33:28.03,-42:57:20.5,SCR 0533-4257  ,A,05332802-4257205,AB   ,    1     ,   ,    ,      ,Winters, in prep   ,    ,   ,                   ,  -17.58,   39.51,2018A&A...616A...2L, 96.6344,0.3394,  ,2.05, 1970.00, 96.44,1.34,2018AJ....156...49R                                                                                                    ,11.0636,3.0037,12.58,11.27, 9.59,2015AJ....150....6H,    , 7.997,0.027, 7.402,0.027, 7.116,0.026,J,0.216,0.014,v,s 
05:33:28.03,-42:57:20.5,SCR 0533-4257  ,B,                ,AB   ,    1     ,   ,    ,      ,Winters, in prep   ,    ,   ,                   ,  -17.58,   39.51,2018A&A...616A...2L, 96.6344,0.3394,  ,    ,        , 96.44,1.34,2018AJ....156...49R                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.170,0.014,v,sc
05:36:38.47,+11:17:48.8,LSPM 0536+1117 ,B,05363846+1117487,AB   ,  156.50  ,135,1997,visdet,2012AJ....144..102T,2.14, Ks,2012AJ....144..102T,   -3.52,  -60.95,2018A&A...616A...2L, 87.3678,0.0866,  ,0.24,   19.10, 88.10,6.10,2016AJ....151..160F                                                                                                    ,11.1886,2.8098,     ,     ,     ,                   ,11.3, 8.266,0.032, 7.691,0.063, 7.406,0.026, ,0.289,0.015, ,s 
05:40:25.72,+24:48:08.3,GJ 1083        ,A,05402570+2448090,AB   ,    0.472 ,337,2012,lkydet,2014ApJ...789..102J,0.98, i',2014ApJ...789..102J,   65.81, -373.24,1995gcts.book.....V,        ,      ,2p,    ,        , 96.88,1.86,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,12.8143,3.9167,14.87,13.18,11.08,1984ApJS...55..289W,    , 8.978,0.020, 8.384,0.023, 8.039,0.016,J,0.144,0.014,v,s 
05:40:25.72,+24:48:08.3,GJ 1083        ,B,                ,AB   ,    0.472 ,337,2012,lkydet,2014ApJ...789..102J,0.98, i',2014ApJ...789..102J,   65.81, -373.24,1995gcts.book.....V,        ,      ,2p,    ,        , 96.88,1.86,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.111,0.014,v,sc
05:42:09.28,+12:29:21.8,GJ 213         , ,05420897+1229252,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1997.70,-1569.79,2018A&A...616A...2L,172.7068,0.0788,  ,0.22,   17.30,171.26,0.64,2014ApJ...784..156D 2008AJ....136..452G 1995gcts.book.....V 2007A&A...474..653V 2016AJ....152...24W                    ,10.0991,2.8746,11.57,10.34, 8.73,1990A&AS...83..357B,    , 7.124,0.021, 6.627,0.018, 6.389,0.016, ,0.221,0.014, ,s 
05:42:12.71,-05:27:55.6,GJ 2045        , ,05421271-0527567,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -157.33,  956.66,2018A&A...616A...2L, 77.0157,0.0638,  ,0.40,   40.30, 79.58,1.15,2005AJ....130..337C 2012ApJ...752...56F 2005AJ....129.1954J 1995gcts.book.....V                                        ,13.5003,3.4512,15.29,13.81,11.92,2005AJ....129.1954J,    ,10.206,0.023, 9.694,0.023, 9.371,0.019, ,0.122,0.014, ,s 
05:53:26.44,-71:33:49.7,LMC 194.6.41   , ,05532643-7133502,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,   12.11,  397.04,2018A&A...616A...2L, 87.5608,0.0524,  ,0.57,   77.50,      ,    ,                                                                                                                       ,14.1122,4.0453,16.67,14.74,12.57,This Work          ,    ,10.345,0.024, 9.776,0.025, 9.358,0.021, ,0.113,0.014, ,s 
05:54:23.00,+20:16:34.0,GJ 222         ,B,                ,AB   ,    0.688 ,   ,    ,      ,2002PASP..114..224H,    ,   ,                   , -184.41,  -88.99,2018A&A...616A...2L,113.1240,0.3178,nA,    ,        ,115.22,0.25,2002PASP..114..224H 1995gcts.book.....V 2007A&A...474..653V                                                            ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.15 ,0.02 ,g,mc
05:56:57.24,+11:44:33.2,LSPM 0556+1144 , ,05565722+1144333,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  523.17, -342.56,2018A&A...616A...2L, 70.1613,0.1160,  ,0.58,   50.40, 76.00,1.70,2014ApJ...784..156D                                                                                                    ,13.8269,3.5918,     ,     ,     ,                   ,14.2,10.369,0.026, 9.821,0.026, 9.496,0.025, ,0.125,0.014, ,s 
05:59:55.69,+58:34:15.3,G 192-12       ,B,05595569+5834155,AB   ,  161.32  ,120,1999,visdet,2006AJ....131.1163S,3.32, V ,1991AJ....101.1882W,   -0.74, -252.87,2018A&A...616A...2L, 74.0334,0.0635,  ,0.19,   17.80, 74.17,1.82,1999A&A...341..121S                                                                                                    ,12.0974,2.9988,13.56,12.28,10.62,1991AJ....101.1882W,    , 9.028,0.021, 8.458,0.018, 8.178,0.018, ,0.228,0.014, ,s 
06:00:03.52,+02:42:23.6,G 99-49        , ,06000351+0242236,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  309.48,  -40.64,2018A&A...616A...2L,192.0675,0.0715,  ,0.21,   14.70,191.03,1.00,2014ApJ...784..156D 2006AJ....132.2360H 1995gcts.book.....V 2016AJ....152...24W                                        , 9.8966,2.9055,11.31,10.04, 8.43,2014AJ....147...85R,    , 6.905,0.020, 6.308,0.023, 6.042,0.023, ,0.237,0.014, ,s 
06:01:11.05,+59:35:49.9,LHS 1805       , ,06011106+5935508,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -104.92, -928.75,2018A&A...616A...2L,129.4589,0.0799,  ,0.25,   29.20,133.21,2.23,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,10.4084,2.7975,11.71,10.52, 8.99,1996AJ....112.2300W,    , 7.465,0.023, 6.949,0.029, 6.639,0.018, ,0.275,0.014, ,s 
06:02:29.18,+49:51:56.2,LHS 1809       , ,06022918+4951561,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,   67.21, -850.06,2018A&A...616A...2L,104.8903,0.0746,  ,0.29,   30.90,108.99,1.96,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,12.6973,3.4131,14.53,13.04,11.15,1996AJ....112.2300W,    , 9.350,0.023, 8.768,0.029, 8.435,0.020, ,0.134,0.014, ,s 
06:04:52.16,-34:33:36.0,AP COL         , ,06045215-3433360,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,   25.72,  342.85,2018A&A...616A...2L,115.3997,0.0761,  ,0.35,   60.70,114.85,0.39,2011AJ....142..104R 2016AJ....152...24W                                                                                ,11.1094,3.4144,12.96,11.49, 9.60,2011AJ....142..104R,    , 7.742,0.027, 7.183,0.018, 6.866,0.021, ,0.279,0.014, ,s 
06:10:14.50,-74:45:11.0,GJ 231         ,B,                ,AB   ,    3.02  ,   ,    ,      ,2007A&A...474..273E,    ,   ,                   ,  121.20, -212.10,2018A&A...616A...2L, 97.8983,0.0719,2A,    ,        , 98.06,0.14,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.14 ,0.01 ,e,mc
06:10:52.89,-43:24:17.8,GJ 1088        , ,06105288-4324178,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  130.93,  733.84,2018A&A...616A...2L, 89.3896,0.0493,  ,0.21,   19.70, 87.03,1.28,2010AJ....140..897R                                                                                                    ,10.9921,2.7154,12.28,11.11, 9.61,2010AJ....140..897R,    , 8.173,0.024, 7.582,0.065, 7.312,0.016, ,0.296,0.014, ,s 
06:10:54.80,+10:19:06.0,GJ 228         ,B,                ,AB   ,    2.6   ,   ,    ,      ,1994AJ....108.2338H,1.5 , V ,1994AJ....108.2338H,   52.64, -941.53,2000A&A...355L..27H,        ,      ,2p,    ,        , 94.44,2.60,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.242,0.017,v,mc
06:14:02.36,+51:40:08.0,G 192-22       , ,06140240+5140081,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -373.62,  -98.85,2018A&A...616A...2L, 67.6281,0.0787,  ,0.11,    4.05, 67.21,1.87,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,11.6883,2.6231,12.86,11.72,10.27,1988Ap&SS.142..223W,    , 8.860,0.020, 8.360,0.023, 8.122,0.038, ,0.264,0.015, ,s 
06:15:11.98,-16:26:15.6,LP 779-34      , ,06151198-1626152,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -75.93, -371.98,2018A&A...616A...2L, 77.5514,0.0684,  ,0.19,   15.10, 77.60,3.50,2018AJ....155..176F                                                                                                    ,12.2699,2.9445,     ,     ,     ,                   ,12.5, 9.283,0.024, 8.672,0.036, 8.387,0.023, ,0.190,0.014, ,s 
06:17:05.29,+83:53:35.3,LSPM 0617+8353 , ,06170531+8353354,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -55.78, -184.76,2005AJ....129.1483L,        ,      ,2p,    ,        , 72.00,4.50,2014ApJ...784..156D                                                                                                    ,11.9619,2.7487,     ,     ,     ,                   ,12.1, 8.961,0.021, 8.365,0.020, 8.110,0.015, ,0.245,0.024, ,s 
06:21:06.66,-49:05:38.0,L 308-57       , ,06210665-4905379,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -26.45,  255.18,2018A&A...616A...2L, 85.7513,0.0348,  ,0.16,   13.80, 81.90,3.70,2018AJ....155..176F                                                                                                    ,12.0283,2.7323,     ,     ,     ,                   ,12.1, 9.160,0.034, 8.626,0.053, 8.350,0.029, ,0.172,0.014, ,s 
06:24:41.29,+23:25:59.0,GJ 232         , ,06244132+2325585,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  550.90, -508.42,2018A&A...616A...2L,117.7410,0.0618,  ,0.21,   15.70,118.22,1.92,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,11.6739,2.9590,13.06,11.82,10.18,1996AJ....112.2300W,    , 8.662,0.020, 8.156,0.061, 7.911,0.016, ,0.152,0.014, ,s 
06:26:10.30,+18:45:25.0,GJ 233         ,B,                ,AB   ,    3.23  ,   ,    ,      ,2006A&A...450..681T,    ,   ,                   , -131.01, -152.10,2018A&A...616A...2L, 67.7676,0.1004,w ,    ,        , 67.74,1.45,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.27 ,     ,r,mc
06:29:23.45,-02:48:50.9,GJ 234         ,A,06292339-0248499,AB   ,    1.0932,orb,2005,astrad,2016AJ....152..141B,1.58, Ks,2016AJ....152..141B,  750.14, -802.94,2018A&A...616A...2L,242.9659,0.8833,  ,3.69, 2960.00,244.44,0.92,2003AJ....125.1530G 1999A&A...341..121S 1995gcts.book.....V                                                            , 9.5806,3.1002,11.09, 9.77, 8.05,1996AJ....112.2300W,    , 6.376,0.023, 5.754,0.034, 5.486,0.016,J,0.223,0.002,c,s 
06:29:23.45,-02:48:50.9,GJ 234         ,B,                ,AB   ,    1.0932,orb,2005,astrad,2016AJ....152..141B,1.58, Ks,2016AJ....152..141B,  750.14, -802.94,2018A&A...616A...2L,242.9659,0.8833,  ,    ,        ,244.44,0.92,2003AJ....125.1530G 1999A&A...341..121S 1995gcts.book.....V                                                            ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.109,0.001,c,sc
06:30:46.61,-76:43:08.9,SCR 0630-7643  ,A,06304661-7643094,AB   ,    1.0   ,034,2005,visdet,2011AJ....141...21W,0.2 , V ,2006AJ....132.2360H,  -37.00,  523.99,2018A&A...616A...2L,112.5939,0.0820,w ,1.25,  511.00,114.16,1.85,2006AJ....132.2360H                                                                                                    ,13.2069,3.9007,14.82,13.08,11.00,2011AJ....141...21W,    , 8.894,0.024, 8.275,0.047, 7.923,0.027,J,0.119,0.014,v,s 
06:30:46.61,-76:43:08.9,SCR 0630-7643  ,B,                ,AB   ,    1.0   ,034,2005,visdet,2011AJ....141...21W,0.2 , V ,2006AJ....132.2360H,  -37.00,  523.99,2018A&A...616A...2L,112.5939,0.0820,w ,    ,        ,114.16,1.85,2006AJ....132.2360H                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.115,0.014,v,sc
06:35:29.86,-04:03:18.5,2MA 0635-0403  ,A,06352986-0403185,AB   ,    1     ,   ,    ,      ,Winters, in prep   ,    ,   ,                   , -100.87,   78.17,2018A&A...616A...2L, 79.4577,0.5147,  ,2.25, 1330.00, 89.60,4.90,2018AJ....155..176F                                                                                                    ,12.6984,3.5019,     ,     ,     ,                   ,13.1, 9.272,0.024, 8.621,0.040, 8.307,0.023,J,0.144,0.014,v,s 
06:35:29.86,-04:03:18.5,2MA 0635-0403  ,B,                ,AB   ,    1     ,   ,    ,      ,Winters, in prep   ,    ,   ,                   , -100.87,   78.17,2018A&A...616A...2L, 79.4577,0.5147,  ,    ,        , 89.60,4.90,2018AJ....155..176F                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.123,0.014,v,sc
06:42:27.17,-67:07:19.8,SCR 0642-6707  , ,06422703-6707193,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  697.70, -408.94,2018A&A...616A...2L, 74.1265,0.0663,  ,0.57,   67.50, 73.38,1.03,2019AJ....157..216W                                                                                                    ,14.0038,3.6769,16.01,14.43,12.42,2011AJ....141...21W,    ,10.615,0.026,10.151,0.021, 9.807,0.019, ,0.110,0.014, ,s 
06:49:05.45,+37:06:50.6,GJ 1092        , ,06490542+3706533,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  206.43,-1590.03,2018A&A...616A...2L, 68.8440,0.0763,  ,0.17,    9.64, 74.67,1.68,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,12.4788,2.8631,13.78,12.58,11.00,1996AJ....112.2300W,    , 9.561,0.021, 9.053,0.016, 8.773,0.017, ,0.177,0.014, ,s 
06:54:04.30,+60:52:18.0,LHS 221        ,B,                ,AB   ,    0.284 ,   ,    ,      ,2010AJ....139..205H,1.58,550,2010AJ....139..205H,  493.22, -984.66,2018A&A...616A...2L, 92.3604,0.5017,nA,    ,        , 95.42,1.85,1999A&A...341..121S 1995gcts.book.....V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.238,0.014,v,mc
06:57:46.55,-44:17:28.3,GJ 257         ,A,06574663-4417281,AB   ,    0.560 ,280,1998,astdet,2012AJ....144...64D,0.00,222,2012AJ....144...64D,-1173.68, -126.00,2018A&A...616A...2L,124.5117,0.0270,w ,0.21,   21.70,124.57,2.08,1995gcts.book.....V 2007A&A...474..653V                                                                                ,10.3694,2.6317,10.85, 9.72, 8.32,2002MNRAS.334...20K,    , 6.883,0.019, 6.365,0.044, 6.056,0.018,J,0.262,0.014,v,s 
06:57:46.55,-44:17:28.3,GJ 257         ,B,                ,AB   ,    0.560 ,280,1998,astdet,2012AJ....144...64D,0.00,222,2012AJ....144...64D,-1173.68, -126.00,2018A&A...616A...2L,124.5117,0.0270,w ,    ,        ,124.57,2.08,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.262,0.014,v,sc
06:57:57.08,+62:19:19.2,LHS 1885       ,A,06575703+6219197,AB   ,    1.441 ,240,2012,lkydet,2014ApJ...789..102J,1.6 , i',2014ApJ...789..102J,  299.52, -536.04,2018A&A...616A...2L, 87.2070,0.0854,w ,0.28,   55.10, 86.75,1.63,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,12.1543,3.2910,13.65,12.25,10.40,1996AJ....112.2300W,    , 8.585,0.018, 7.988,0.018, 7.690,0.016,J,0.211,0.014,v,s 
06:57:57.08,+62:19:19.2,LHS 1885       ,B,                ,AB   ,    1.441 ,240,2012,lkydet,2014ApJ...789..102J,1.6 , i',2014ApJ...789..102J,  299.52, -536.04,2018A&A...616A...2L, 87.2070,0.0854,w ,    ,        , 86.75,1.63,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.113,0.014,v,sc
06:59:28.82,+19:20:55.9,GJ 1093        , ,06592868+1920577,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  909.01, -894.57,2018A&A...616A...2L,129.0023,0.1681,  ,0.51,   61.90,128.80,3.50,1995gcts.book.....V                                                                                                    ,12.7999,3.7605,14.94,13.25,11.24,2015AJ....149..106D,    , 9.160,0.024, 8.547,0.024, 8.230,0.023, ,0.123,0.014, ,s 
07:03:23.17,+34:41:51.3,LP 255-11      , ,07032317+3441509,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -57.25,  140.45,2018A&A...616A...2L, 75.3980,0.0706,  ,0.15,    7.74, 73.20,1.80,2014ApJ...784..156D                                                                                                    ,11.7702,2.8739,13.17,11.93,10.34,1987AJ.....93..451W,    , 8.773,0.020, 8.178,0.017, 7.914,0.016, ,0.260,0.014, ,s 
07:03:55.73,+52:42:06.6,LHS 224        ,A,07035565+5242075,AB   ,    0.1564,orb,2008,astrad,2016AJ....152..141B,0.10, Ks,2016AJ....152..141B,  669.96, -923.19,2018A&A...616A...2L,109.6921,0.4015,  ,1.83, 1270.00,112.21,1.63,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,11.6999,3.2185,13.29,11.94,10.15,1996AJ....112.2300W,    , 8.537,0.026, 8.094,0.036, 7.776,0.021,J,0.126,0.005,c,s 
07:03:55.73,+52:42:06.6,LHS 224        ,B,                ,AB   ,    0.1564,orb,2008,astrad,2016AJ....152..141B,0.10, Ks,2016AJ....152..141B,  669.96, -923.19,2018A&A...616A...2L,109.6921,0.4015,  ,    ,        ,112.21,1.63,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.124,0.005,c,sc
07:07:37.76,+48:41:13.5,G 107-48       , ,07073776+4841138,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -33.98, -304.16,2018A&A...616A...2L, 94.0023,0.0576,  ,0.13,    6.68, 92.40,3.50,2014ApJ...784..156D                                                                                                    ,12.0433,2.8662,13.40,12.16,10.58,1988Ap&SS.142..223W,    , 9.106,0.019, 8.530,0.016, 8.259,0.019, ,0.163,0.014, ,s 
07:10:01.81,+38:31:46.0,GJ 268         ,A,07100180+3831457,AB   ,    0.011 ,orb,1998,radorb,1999A&A...344..897D,0.28, Ks,This work          , -439.67, -944.78,2018A&A...616A...2L,164.6395,0.1338,  ,0.23,   12.80,163.41,1.78,1995gcts.book.....V 2007A&A...474..653V                                                                                , 9.9252,3.1044,11.42,10.16, 8.45,1996AJ....112.2300W,    , 6.731,0.026, 6.152,0.047, 5.846,0.018,J,0.224,0.017,u,s 
07:10:01.81,+38:31:46.0,GJ 268         ,B,                ,AB   ,    0.011 ,orb,1998,radorb,1999A&A...344..897D,0.28, Ks,This work          , -439.67, -944.78,2018A&A...616A...2L,164.6395,0.1338,  ,    ,        ,163.41,1.78,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.191,0.017,u,sc
07:11:11.44,+43:29:58.1,LHS 1901       ,A,07111138+4329590,AB   ,    0.174 ,220,2005,AO det,2006A&A...460L..19M,0.14, H ,2006A&A...460L..19M,  380.25, -563.75,1979nltt.book.....L,        ,      ,n ,    ,        , 75.09,0.86,2014ApJ...784..156D 2017ApJS..231...15D 2009AJ....137.4109L                                                            ,       ,      ,     ,     ,     ,                   ,14.1, 9.979,0.018, 9.467,0.016, 9.126,0.018,J,0.109,0.014,v,s 
07:11:11.44,+43:29:58.1,LHS 1901       ,B,                ,AB   ,    0.174 ,220,2005,AO det,2006A&A...460L..19M,0.14, H ,2006A&A...460L..19M,  380.25, -563.75,1979nltt.book.....L,        ,      ,n ,    ,        , 75.09,0.86,2014ApJ...784..156D 2017ApJS..231...15D 2009AJ....137.4109L                                                            ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.105,0.014,v,sc
07:17:17.09,-05:01:03.6,SCR 0717-0501  , ,07171706-0501031,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  420.90, -390.48,2018A&A...616A...2L, 89.6899,0.0792,  ,0.22,   14.40, 93.53,1.62,2016AJ....151..160F 2019AJ....157..216W                                                                                ,11.8742,2.9205,13.29,12.02,10.39,2011AJ....141...21W,    , 8.873,0.027, 8.349,0.059, 8.045,0.021, ,0.193,0.014, ,s 
07:20:52.04,-62:10:11.8,L 136-37       , ,07205204-6210118,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -285.91,  194.69,2018A&A...616A...2L, 89.1956,0.0349,  ,0.16,   12.40, 88.80,2.57,2019AJ....157..216W                                                                                                    ,11.1411,2.6371,12.33,11.18, 9.74,2015AJ....149....5W,    , 8.381,0.037, 7.838,0.057, 7.515,0.033, ,0.265,0.015, ,s 
07:28:13.10,-18:47:35.4,LHS 1918       ,A,07281309-1847359,AB   ,    1     ,   ,    ,      ,Winters, in prep   ,    ,   ,                   ,   30.66,  605.22,2020arXiv200900121H,        ,      ,2p,    ,        , 71.70,0.88,2018AJ....155..176F 2020arXiv200900121H                                                                                ,12.1680,3.0136,13.69,12.35,10.67,This Work          ,    , 9.049,0.024, 8.454,0.029, 8.167,0.018,J,0.194,0.014,v,s 
07:28:13.10,-18:47:35.4,LHS 1918       ,B,                ,AB   ,    1     ,   ,    ,      ,Winters, in prep   ,    ,   ,                   ,   30.66,  605.22,2020arXiv200900121H,        ,      ,2p,    ,        , 71.70,0.88,2018AJ....155..176F 2020arXiv200900121H                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.120,0.014,v,sc
07:30:42.78,+48:11:58.7,GJ 275.2       ,A,07304280+4811599,AD   ,    0.05  ,...,1980,astdet,1981AJ.....86..909H,2.6 , V*,1981AJ.....86..909H, -201.29,-1272.29,2018A&A...616A...2L, 88.5430,0.0662,  ,0.19,   14.50, 89.80,0.81,2014ApJ...784..156D 2013MNRAS.435.1083K 2013MNRAS.435.1083K 1995gcts.book.....V                                        ,12.1304,2.9644,13.52,12.24,10.62,1990A&AS...83..357B,    , 9.141,0.020, 8.618,0.024, 8.340,0.015,J,0.147,0.014,v,s 
07:36:25.13,+07:04:43.1,LTT 17993      ,A,07362513+0704431,AB   ,    0.7   ,300,1996,spkdet,2006AJ....132.2360H,0.0 , Ks,1999ApJ...512..864H,  238.92, -317.06,2006AJ....132.2360H,        ,      ,2p,    ,        ,116.58,0.92,2014ApJ...784..156D 2006AJ....132.2360H                                                                                ,11.5114,3.3429,13.25,11.81, 9.97,2018AJ....155..265H,    , 8.180,0.021, 7.611,0.033, 7.282,0.020,J,0.145,0.014,v,s 
07:36:25.13,+07:04:43.1,LTT 17993      ,B,                ,AB   ,    0.7   ,300,1996,spkdet,2006AJ....132.2360H,0.0 , Ks,1999ApJ...512..864H,  238.92, -317.06,2006AJ....132.2360H,        ,      ,2p,    ,        ,116.58,0.92,2014ApJ...784..156D 2006AJ....132.2360H                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.145,0.014,v,sc
07:36:56.68,-30:24:16.4,SCR 0736-3024  , ,07365666-3024160,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  223.84, -361.26,2018A&A...616A...2L, 71.9491,0.0444,  ,0.18,   15.40, 75.14,1.01,2019AJ....157..216W                                                                                                    ,12.2910,2.8567,13.67,12.42,10.85,2017AJ....153...14W,    , 9.359,0.024, 8.789,0.033, 8.495,0.021, ,0.196,0.014, ,s 
07:40:11.80,-42:57:40.3,SCR 0740-4257  , ,07401183-4257406,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -483.44,  504.54,2018A&A...616A...2L,125.0772,0.0560,  ,0.27,   33.80,127.71,0.76,2018AJ....155..265H                                                                                                    ,12.0446,3.3811,13.81,12.36,10.50,2011AJ....141...21W,    , 8.681,0.027, 8.092,0.027, 7.768,0.026, ,0.153,0.014, ,s 
07:40:19.37,-17:24:45.9,GJ 283         ,B,07401922-1724449,AB   ,   20.56  ,279,1998,visdet,2006AJ....131.1163S,3.29, Ks,2006AJ....131.1163S, 1152.38, -536.54,2018A&A...616A...2L,109.0542,0.0827,  ,0.64,  146.00,109.45,0.51,2005AJ....130..337C 2005AJ....130..337C 2017AJ....154...32S 2017AJ....154...32S 1995gcts.book.....V                    ,13.9789,4.3916,16.54,14.68,12.43,1990A&AS...83..357B,    ,10.155,0.022, 9.628,0.023, 9.291,0.021, ,0.101,0.014, ,s 
07:47:13.85,+50:20:38.6,LSPM 0747+5020 , ,07471385+5020386,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -16.87,   79.49,2018A&A...616A...2L, 70.7032,0.0688,  ,0.19,   13.20, 71.20,4.40,2016AJ....151..160F                                                                                                    ,11.7962,2.8040,     ,     ,     ,                   ,11.9, 8.855,0.023, 8.299,0.026, 8.040,0.021, ,0.262,0.014, ,s 
07:51:51.39,+05:32:57.3,LHS 1950       , ,07515138+0532572,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  442.95, -409.87,2018A&A...616A...2L, 67.5288,0.0719,  ,0.45,   60.50, 69.01,2.04,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,13.1651,3.2223,14.72,13.37,11.62,1996AJ....112.2300W,    , 9.966,0.023, 9.404,0.023, 9.089,0.021, ,0.154,0.014, ,s 
07:51:54.68,-00:00:12.6,GJ 1103        , ,07515465-0000117,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  263.38, -756.96,2018A&A...616A...2L,107.7759,0.0917,  ,0.29,   36.50,114.00,3.30,1995gcts.book.....V                                                                                                    ,11.6554,3.1235,13.22,11.90,10.16,1996AJ....112.2300W,    , 8.496,0.023, 7.939,0.053, 7.661,0.021, ,0.192,0.014, ,s 
07:54:54.81,-29:20:56.4,LHS 1955       ,A,07545478-2920559,AB   ,    0.8081,104,2001,astdet,2010AJ....140..897R,0.5 , R ,2010AJ....140..897R,  358.40, -511.31,2018A&A...616A...2L, 80.3526,0.8245,  ,5.00, 8850.00, 74.36,1.13,2010AJ....140..897R                                                                                                    ,11.8773,2.9859,12.79,11.52, 9.89,2010AJ....140..897R,    , 8.312,0.023, 7.686,0.034, 7.354,0.018,J,0.234,0.015,v,s 
07:54:54.81,-29:20:56.4,LHS 1955       ,B,                ,AB   ,    0.8081,104,2001,astdet,2010AJ....140..897R,0.5 , R ,2010AJ....140..897R,  358.40, -511.31,2018A&A...616A...2L, 80.3526,0.8245,  ,    ,        , 74.36,1.13,2010AJ....140..897R                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.193,0.015,v,sc
07:54:54.84,-38:09:37.8,SCR 0754-3809  , ,07545484-3809381,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -75.87,  367.53,2018A&A...616A...2L, 80.1219,0.0805,  ,0.55,   77.10, 80.47,0.94,2019AJ....157..216W                                                                                                    ,13.5349,3.5872,15.46,13.91,11.98,2011AJ....141...21W,    ,10.012,0.024, 9.418,0.024, 9.077,0.019, ,0.131,0.014, ,s 
07:55:53.95,+83:23:04.9,GJ 1101        , ,07555396+8323049,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -291.56, -599.34,2018A&A...616A...2L, 76.3524,0.0354,  ,0.17,   16.20, 80.30,3.00,1995gcts.book.....V                                                                                                    ,11.7485,2.8970,13.13,11.90,10.29,1996AJ....112.2300W,    , 8.744,0.026, 8.144,0.018, 7.912,0.023, ,0.256,0.014, ,s 
07:58:09.10,+07:17:01.5,LTT 12102      , ,07580909+0717015,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -325.54,  -32.03,2018A&A...616A...2L, 76.1348,0.0524,  ,0.17,   14.10, 83.00,2.20,2014ApJ...784..156D                                                                                                    ,12.2984,3.0018,13.77,12.49,10.84,1986AJ.....91..626W,    , 9.272,0.027, 8.639,0.044, 8.381,0.038, ,0.195,0.015, ,s 
07:58:12.70,+41:18:13.4,GJ 1105        , ,07581269+4118134,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  217.00, -687.76,2018A&A...616A...2L,113.0897,0.0661,  ,0.16,    9.72,122.11,1.96,2014ApJ...784..156D 1999A&A...341..121S 1995gcts.book.....V                                                            ,10.6656,2.7952,11.98,10.78, 9.25,1996AJ....112.2300W,    , 7.734,0.023, 7.133,0.034, 6.878,0.031, ,0.284,0.015, ,s 
08:11:57.56,+08:46:22.9,GJ 299         , ,08115757+0846220,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1078.93,-5096.18,2018A&A...616A...2L,145.4757,0.5695,  ,0.42,   86.40,147.12,0.44,2014ApJ...784..156D 1995gcts.book.....V 2016AJ....152...24W                                                            ,11.3757,2.9966,12.82,11.56, 9.91,1996AJ....112.2300W,    , 8.424,0.023, 7.927,0.042, 7.660,0.026, ,0.138,0.014, ,s 
08:12:40.88,-21:33:06.8,GJ 300         , ,08124088-2133056,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,   13.69, -694.01,2018A&A...616A...2L,123.2204,0.0667,  ,0.27,   36.40,125.78,0.97,2006AJ....132.2360H 1995gcts.book.....V                                                                                ,10.6654,2.9537,12.16,10.90, 9.25,1990A&AS...83..357B,    , 7.601,0.020, 6.964,0.033, 6.705,0.027, ,0.282,0.015, ,s 
08:13:44.52,+79:18:11.5,LHS 1993       , ,08134450+7918114,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -351.13, -407.79,2018A&A...616A...2L, 66.8204,0.0792,  ,0.57,   98.70, 71.70,4.30,2014ApJ...784..156D                                                                                                    ,13.2193,3.1939,14.80,13.45,11.67,1996AJ....112.2300W,    ,10.011,0.027, 9.498,0.032, 9.128,0.023, ,0.153,0.014, ,s 
08:15:11.19,-23:44:15.7,UPM 0815-2344  ,A,08151117-2344157,AB   ,    1.5   ,...,2018,astdet,2018AJ....155..265H,    ,   ,                   ,  111.99,   64.18,2018A&A...616A...2L,101.2625,0.0807,  ,0.37,   68.00,105.05,0.87,2018AJ....155..265H                                                                                                    ,11.0436,2.7774,12.36,11.16, 9.62,2018AJ....155..265H,    , 8.107,0.020, 7.513,0.034, 7.215,0.026,J,0.237,0.014,w,s 
08:15:11.19,-23:44:15.7,UPM 0815-2344  ,B,                ,AB   ,    1.5   ,...,2018,astdet,2018AJ....155..265H,    ,   ,                   ,  111.99,   64.18,2018A&A...616A...2L,101.2625,0.0807,  ,    ,        ,105.05,0.87,2018AJ....155..265H                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.111,0.014,w,sc
08:22:47.45,-57:26:53.0,LHS 2005       ,A,08224744-5726530,AB   ,    0.648 ,129,2008,lkydet,2010A&A...520A..54B,5.32, i',2010A&A...520A..54B, -372.23,  481.32,2018A&A...616A...2L, 77.4877,0.0716,  ,0.34,   46.90, 78.40,3.20,2018AJ....155..176F                                                                                                    ,11.8713,3.0514,13.39,12.04,10.33,This Work          ,    , 8.626,0.024, 8.085,0.031, 7.802,0.023, ,0.264,0.014,v,s 
08:22:47.87,-57:26:45.1,LHS 2004       ,C,08224787-5726451,AB-C ,    8.429 ,026,2008,visdet,2010A&A...520A..54B,1.55, Ks,2006AJ....131.1163S, -371.15,  437.05,2018A&A...616A...2L, 77.4495,0.0706,  ,0.61,   79.30, 84.20,5.40,2018AJ....155..176F                                                                                                    ,13.9018,3.7809,     ,     ,     ,                   ,14.4,10.256,0.029, 9.744,0.031, 9.348,0.029, ,0.122,0.014, ,s 
08:25:52.75,+69:02:00.6,LHS 246        , ,08255285+6902016,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -701.55,-1281.41,2018A&A...616A...2L, 75.5531,0.5836,  ,1.75,  654.00, 84.02,2.32,2014ApJ...784..156D 2013MNRAS.435.1083K 1995gcts.book.....V                                                            ,13.6626,3.7509,15.78,14.10,12.09,2019AJ....157..216W,    ,10.078,0.021, 9.496,0.019, 9.161,0.014, ,0.134,0.014, ,s 
08:27:11.80,-44:59:21.0,LHS 2010       ,B,                ,AB   ,    0.914 ,   ,    ,      ,2013MNRAS.429..859J,    ,   ,                   , -166.65,  512.91,2018A&A...616A...2L, 72.6303,0.0718,nA,    ,        , 72.80,1.30,2010AJ....140..897R                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.201,0.014,v,mc
08:29:49.34,+26:46:33.6,GJ 1111        , ,08294949+2646348,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,-1113.74, -612.37,2018A&A...616A...2L,279.2901,0.1345,  ,0.42,   67.80,275.80,3.00,1995gcts.book.....V                                                                                                    ,12.1857,4.4148,14.94,12.88,10.58,2014AJ....147...94D,    , 8.235,0.021, 7.617,0.018, 7.260,0.024, ,0.100,0.014, ,s 
08:31:30.08,+73:03:45.8,LHS 2025       , ,08313011+7303459,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  611.24,  273.01,2018A&A...616A...2L, 68.2218,0.0470,  ,0.18,   18.10, 68.48,3.42,2014ApJ...784..156D                                                                                                    ,11.6686,2.7885,12.92,11.74,10.22,1996AJ....112.2300W,    , 8.780,0.026, 8.243,0.031, 8.004,0.024, ,0.279,0.015, ,s 
08:34:25.89,-01:08:39.6,GJ 2070        , ,08342587-0108391,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  231.55, -419.33,2018A&A...616A...2L, 74.6362,0.0672,  ,0.21,   25.30, 73.40,9.60,1995gcts.book.....V                                                                                                    ,11.5077,2.5983,12.74,11.59,10.15,2019AJ....157..216W,    , 8.810,0.020, 8.322,0.040, 8.031,0.029, ,0.246,0.015, ,s 
08:36:25.50,+67:17:42.0,GJ 310         ,B,                ,AB   ,    0.5096,   ,    ,      ,2011AJ....141...45H,    ,   ,                   ,-1063.04,   63.30,2018A&A...616A...2L, 71.0957,0.1992,nA,    ,        , 72.03,1.20,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.265,0.015,v,mc
08:38:02.24,-58:55:58.7,SCR 0838-5855  ,A,08380224-5855583,AB   ,    0.99  ,...,2016,astdet,2017AJ....153...14W,    ,   ,                   ,  -61.81, -317.82,2018A&A...616A...2L, 90.0357,0.2227,  ,2.19,  998.00, 92.55,0.75,2019AJ....157..216W                                                                                                    ,14.4115,4.4973,17.19,15.08,12.78,2015AJ....149....5W,    ,10.309,0.024, 9.709,0.024, 9.268,0.021,J,0.106,0.014,w,s 
08:40:15.97,+31:27:06.8,LSPM 0840+3127 , ,08401597+3127068,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  205.53,  120.00,2018A&A...616A...2L, 89.2077,0.0711,  ,0.25,   43.00, 90.20,1.80,2014ApJ...784..156D                                                                                                    ,10.9771,2.7089,     ,     ,     ,                   ,11.1, 8.122,0.021, 7.561,0.040, 7.302,0.021, ,0.299,0.014, ,s 
08:40:29.68,+18:24:08.6,GJ 316.1       , ,08402975+1824091,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -810.28, -448.98,2018A&A...616A...2L, 73.7602,0.1377,  ,0.68,   56.50, 71.40,0.95,2012ApJ...758...56S 1995gcts.book.....V                                                                                ,15.0191,4.2467,17.67,15.72,13.44,2014AJ....147...94D,    ,11.053,0.022,10.419,0.023,10.046,0.018, ,0.103,0.014, ,s 
08:41:20.13,+59:29:50.6,LHS 252        , ,08412013+5929505,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -260.42,-1279.61,2018A&A...616A...2L,105.3856,0.0944,  ,0.62,  113.00,105.70,1.71,2014ApJ...784..156D 2013MNRAS.435.1083K 1995gcts.book.....V                                                            ,13.1117,3.6899,15.05,13.48,11.49,1996AJ....112.2300W,    , 9.615,0.023, 8.996,0.028, 8.668,0.021, ,0.123,0.014, ,s 
08:44:38.88,-48:05:20.9,LSPM 0844-4805 , ,08443891-4805218,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -322.11,  794.29,2018A&A...616A...2L, 68.6586,0.0441,  ,0.16,   11.20, 74.40,3.20,2018AJ....155..176F                                                                                                    ,12.4496,3.0351,14.01,12.67,10.99,This Work          ,    , 9.365,0.023, 8.810,0.029, 8.562,0.023, ,0.200,0.014, ,s 
08:52:40.85,+28:18:59.0,GJ 324         ,B,08524084+2818589,AB   ,   84.61  ,128,2000,visdet,2006AJ....131.1163S,3.65, Ks,2006AJ....131.1163S, -481.20, -244.77,2018A&A...616A...2L, 80.1166,0.1090,  ,0.27,   44.80, 81.30,0.68,2014ApJ...784..156D 1995gcts.book.....V 2007A&A...474..653V                                                            ,11.6798,2.9918,     ,     ,     ,                   ,11.9, 8.560,0.027, 7.933,0.040, 7.666,0.023, ,0.278,0.014, ,s 
08:55:20.26,-23:52:15.1,LHS 2071       ,A,08552032-2352151,AB   ,    0.0212,orb,2009,astorb,2010AJ....140..897R,    ,   ,                   , -570.42,   36.24,2018A&A...616A...2L, 69.2108,0.4575,  ,2.16, 2530.00, 66.81,1.25,2010AJ....140..897R                                                                                                    ,12.3283,3.0882,13.88,12.55,10.82,2010AJ....140..897R,    , 9.107,0.023, 8.538,0.031, 8.201,0.017,J,0.222,0.014,w,s 
08:56:19.56,+12:39:49.6,G 41-8         ,A,08561956+1239500,AB   ,    1.8   ,210,2011,lkydet,2014ApJ...789..102J,0.51, i',2014ApJ...789..102J,  -47.25, -246.68,2018A&A...616A...2L, 85.5528,0.0663,  ,0.20,   23.30, 95.20,6.50,2016AJ....151..160F                                                                                                    ,12.7800,3.2274,14.46,13.10,11.29,2003AJ....126.3007R,    , 9.585,0.021, 9.033,0.022, 8.708,0.017,J,0.118,0.014,v,s 
08:56:19.56,+12:39:49.6,G 41-8         ,B,                ,AB   ,    1.8   ,210,2011,lkydet,2014ApJ...789..102J,0.51, i',2014ApJ...789..102J,  -47.25, -246.68,2018A&A...616A...2L, 85.5528,0.0663,  ,    ,        , 95.20,6.50,2016AJ....151..160F                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.105,0.014,v,sc
08:58:15.13,+19:45:47.0,GJ 1116        ,A,08581519+1945470,AB   ,    1.498 ,103,1998,astdet,2012AJ....144...64D,0.6 , i',2008MNRAS.384..150L, -766.02,  -99.27,2018A&A...616A...2L,194.8406,0.1026,w ,0.34,   52.50,184.72,1.86,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,11.9744,3.7871,13.65,11.97, 9.85,1996AJ....112.2300W,    , 7.791,0.023, 7.244,0.026, 6.889,0.023,J,0.120,0.014,v,s 
08:58:15.13,+19:45:47.0,GJ 1116        ,B,                ,AB   ,    1.498 ,103,1998,astdet,2012AJ....144...64D,0.6 , i',2008MNRAS.384..150L, -766.02,  -99.27,2018A&A...616A...2L,194.8406,0.1026,w ,    ,        ,184.72,1.86,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.103,0.014,v,sc
08:58:56.33,+08:28:26.0,LTT 12352      ,A,08585633+0828259,AC   ,    0.007 ,orb,1998,radorb,1999A&A...344..897D,0.35, Ks,This work          ,  385.32, -323.32,2006AJ....132.2360H,        ,      ,n ,    ,        ,147.66,1.98,2006AJ....132.2360H                                                                                                    ,       ,      ,10.92, 9.67, 8.05,2006AJ....132.2360H,    , 6.507,0.018, 5.966,0.033, 5.688,0.016,J,0.211,0.017,u,s 
08:58:56.33,+08:28:26.0,LTT 12352      ,B,                ,AC-B ,    0.62  ,095,1997,AO det,1999A&A...344..897D,0.5 , Ks,1999A&A...344..897D,  385.32, -323.32,2006AJ....132.2360H,        ,      ,n ,    ,        ,147.66,1.98,2006AJ....132.2360H                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.222,0.017,u,sc
08:58:56.33,+08:28:26.0,LTT 12352      ,C,                ,AC   ,    0.007 ,orb,1998,radorb,1999A&A...344..897D,0.35, Ks,This work          ,  385.32, -323.32,2006AJ....132.2360H,        ,      ,n ,    ,        ,147.66,1.98,2006AJ....132.2360H                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.173,0.017,u,sc
08:59:35.92,+53:43:50.5,G 194-47       ,A,08593592+5343505,AB   ,    0.301 ,223,2015,lkydet,2017A&A...597A..47C,0.26, I ,2017A&A...597A..47C, -268.16, -194.23,2018A&A...616A...2L, 74.3100,1.0708,  ,6.02,14900.00, 58.10,2.00,2014ApJ...784..156D                                                                                                    ,11.9474,2.8157,     ,     ,     ,                   ,12.1, 9.014,0.034, 8.365,0.029, 8.128,0.024,J,0.161,0.014,v,s 
08:59:35.92,+53:43:50.5,G 194-47       ,B,                ,AB   ,    0.301 ,223,2015,lkydet,2017A&A...597A..47C,0.26, I ,2017A&A...597A..47C, -268.16, -194.23,2018A&A...616A...2L, 74.3100,1.0708,  ,    ,        , 58.10,2.00,2014ApJ...784..156D                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.147,0.014,v,sc
08:59:56.20,+72:57:36.4,LHS 2088       , ,08595604+7257364,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  961.49,  -32.51,2018A&A...616A...2L, 69.3053,0.0543,  ,0.21,   20.70, 73.38,2.01,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,12.8120,3.0666,14.34,13.02,11.34,2019AJ....157..216W,    , 9.731,0.021, 9.239,0.017, 8.975,0.015, ,0.158,0.014, ,s 
09:00:23.55,+21:50:04.8,LHS 2090       , ,09002359+2150054,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -515.66, -592.06,2018A&A...616A...2L,156.7584,0.1329,  ,0.68,  118.00,156.87,2.67,2006AJ....132.2360H                                                                                                    ,13.4323,4.4215,16.11,14.12,11.84,2014AJ....147...94D,    , 9.436,0.020, 8.836,0.023, 8.437,0.021, ,0.103,0.014, ,s 
09:00:32.46,+46:35:10.9,GJ 1119        , ,09003254+4635117,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -472.86, -523.81,2018A&A...616A...2L, 99.1286,0.0646,  ,0.19,   16.20, 99.60,1.71,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,11.8005,3.1103,13.32,12.01,10.29,1996AJ....112.2300W,    , 8.604,0.023, 8.031,0.018, 7.741,0.020, ,0.203,0.014, ,s 
09:02:52.87,+68:03:46.6,LP 60-179      , ,09025284+6803464,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  189.03,  342.74,2018A&A...616A...2L, 81.3962,0.0556,  ,0.21,   27.90, 86.08,2.72,2014ApJ...784..156D 2007A&A...464..787S                                                                                ,11.3580,2.7785,12.65,11.47, 9.92,1988Ap&SS.142..223W,    , 8.453,0.029, 7.985,0.023, 7.711,0.018, ,0.265,0.014, ,s 
09:06:44.79,-08:48:25.5,GJ 334         ,B,09064481-0848256,AB   ,    8.4   ,264,2015,visdet,2019yCat....102026M,4.00, Ks,2006AJ....131.1163S, -308.74,  215.12,2018A&A...616A...2L, 69.1560,0.0825,  ,0.46,   41.01, 69.12,1.24,1995gcts.book.....V 2007A&A...474..653V                                                                                ,14.5620,3.9683,     ,     ,     ,                   ,15.2,10.554,0.050, 9.924,0.040, 9.758,0.019, ,0.116 0.014, ,s
09:14:17.42,-41:34:37.9,SCR 0914-4134  , ,09141746-4134383,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -548.46,  535.18,2018A&A...616A...2L, 82.3820,0.0590,  ,0.49,   64.70, 83.44,0.70,2019AJ....157..216W                                                                                                    ,13.2738,3.3314,15.01,13.57,11.72,2011AJ....141...21W,    , 9.983,0.026, 9.423,0.023, 9.120,0.023, ,0.126,0.014, ,s 
09:15:36.40,-10:35:47.2,LHS 6167       ,A,09153642-1035470,AB   ,    0.005 ,orb,2018,astorb,2018AJ....155..265H,1.43, i',2014ApJ...789..102J, -388.50, -206.57,2015AJ....149....5W,        ,      ,2p,    ,        ,103.33,1.00,2017AJ....154..151B                                                                                                    ,11.9686,3.4307,13.82,12.32,10.42,2015AJ....149....5W,    , 8.605,0.027, 8.074,0.027, 7.733,0.017,J,0.165,0.017,v,s 
09:15:36.40,-10:35:47.2,LHS 6167       ,B,                ,AB   ,    0.005 ,orb,2018,astorb,2018AJ....155..265H,1.43, i',2014ApJ...789..102J, -388.50, -206.57,2015AJ....149....5W,        ,      ,2p,    ,        ,103.33,1.00,2017AJ....154..151B                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.109,0.017,v,sc
09:17:05.33,-77:49:23.4,GJ 1123        , ,09170532-7749233,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  636.46, -806.63,2018A&A...616A...2L,105.1290,0.0444,  ,0.24,   28.30,107.67,0.89,2005AJ....129.1954J 2016AJ....152...24W                                                                                ,11.5618,3.1579,13.16,11.86,10.16,2005AJ....129.1954J,    , 8.329,0.024, 7.768,0.038, 7.448,0.021, ,0.224,0.014, ,s 
09:21:48.13,-02:19:43.4,LSPM 0921-0219 , ,09214812-0219433,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  177.18,    6.58,2018A&A...616A...2L, 83.4662,0.0562,  ,0.00,    0.00, 93.50,5.70,2018AJ....155..176F                                                                                                    ,11.0367,2.4266,     ,     ,     ,                   ,11.0, 8.441,0.023, 7.901,0.053, 7.611,0.023, ,0.272,0.014, ,s 
09:31:22.27,-17:17:42.6,LP 788-1       ,A,09312228-1717425,AB   ,    0.99  ,...,2016,astdet,2017AJ....153...14W,    ,   ,                   , -367.19, -152.13,2018A&A...616A...2L, 72.1829,0.2656,  ,1.31,  188.00, 71.30,0.99,2019AJ....157..216W                                                                                                    ,14.9988,4.3131,17.55,15.63,13.38,2015AJ....149....5W,    ,11.073,0.026,10.467,0.025,10.069,0.024,J,0.100,0.014,w,s 
09:34:27.94,-26:43:26.8,LP 846-15      , ,09342791-2643267,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  294.29,  -22.12,2018A&A...616A...2L, 69.7347,0.0451,  ,0.08,    3.76, 63.60,3.10,2018AJ....155..176F                                                                                                    ,12.5573,3.0028,14.10,12.76,11.08,This Work          ,    , 9.473,0.024, 8.942,0.046, 8.619,0.019, ,0.190,0.014, ,s 
09:35:39.50,+35:48:36.0,GJ 356         ,B,                ,AB   ,    3.84  ,   ,    ,      ,1988A&AS...72..543H,    ,   ,                   , -726.20, -259.51,2018A&A...616A...2L, 89.2581,0.1928,2A,    ,        , 88.00,0.32,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.3  ,     ,h,mc
09:41:02.06,+22:01:28.2,GJ 359         , ,09410199+2201291,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  461.64, -487.47,2018A&A...616A...2L, 81.2607,0.0976,  ,0.17,   14.50, 81.34,2.72,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,12.7162,3.1047,14.24,12.93,11.20,1996AJ....112.2300W,    , 9.627,0.021, 9.088,0.021, 8.813,0.021, ,0.145,0.014, ,s 
09:42:46.36,-68:53:06.1,GJ 1128        , ,09424635-6853060,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -75.52, 1128.51,2018A&A...616A...2L,153.7816,0.0554,  ,0.23,   19.60,152.87,0.51,2014AJ....148...91L 2016AJ....152...24W                                                                                ,11.1329,3.1629,12.74,11.36, 9.62,2014AJ....148...91L,    , 7.953,0.024, 7.385,0.051, 7.037,0.017, ,0.176,0.014, ,s 
09:42:49.60,-63:37:56.1,LHS 5156       , ,09424960-6337560,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  508.55,   62.77,2018A&A...616A...2L, 95.3655,0.0436,  ,0.22,   21.70, 95.15,1.17,2010AJ....140..897R                                                                                                    ,11.7713,3.0768,13.30,11.98,10.28,2010AJ....140..897R,    , 8.615,0.032, 8.099,0.047, 7.771,0.023, ,0.210,0.014, ,s 
09:43:29.94,-38:33:56.1,2MA 0943-3833  , ,09432994-3833560,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -95.10, -161.63,2018A&A...616A...2L, 77.7151,0.0910,  ,0.71,  101.00,      ,    ,                                                                                                                       ,14.7349,4.2686,     ,     ,     ,                   ,15.3,10.901,0.023,10.366,0.022,10.029,0.019, ,0.100,0.014, ,s 
09:43:46.16,-17:47:06.2,LHS 272        , ,09434633-1747066,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,-1420.04,  225.97,2018A&A...616A...2L, 74.5686,0.0440,  ,0.07,    2.08, 73.10,0.50,2017AJ....154..147D 2017AJ....154..191J                                                                                ,12.1700,2.3524,13.16,12.10,10.87,2011AJ....141..117J,    , 9.616,0.024, 9.118,0.023, 8.874,0.021, ,0.154,0.014, ,s 
09:44:47.34,-18:12:48.9,GJ 1129        , ,09444731-1812489,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,-1599.95, -171.71,2018A&A...616A...2L, 90.8249,0.0849,  ,0.20,   12.70, 91.34,0.67,2011AJ....141..117J 2016AJ....152...24W                                                                                ,11.0848,2.8271,12.46,11.24, 9.67,2011AJ....141..117J,    , 8.122,0.026, 7.536,0.038, 7.257,0.020, ,0.300,0.014, ,s 
09:45:58.42,-32:53:29.8,WT 2458        , ,09455843-3253299,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -300.40,  146.02,2018A&A...616A...2L, 83.2294,0.0862,  ,0.32,   72.00, 83.36,0.75,2019AJ....157..216W                                                                                                    ,12.4188,3.1909,14.04,12.66,10.89,2015AJ....149....5W,    , 9.204,0.024, 8.603,0.031, 8.279,0.026, ,0.186,0.014, ,s 
09:53:55.18,+20:56:46.8,LHS 2206       , ,09535523+2056460,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -345.91,  392.79,2018A&A...616A...2L,104.5013,0.1153,  ,0.19,   11.40,107.25,1.66,2014ApJ...784..156D 2006AJ....132.2360H 2010A&A...514A..84S                                                            ,12.3780,3.2036,14.02,12.63,10.85,2015AJ....149..106D,    , 9.208,0.022, 8.600,0.021, 8.326,0.018, ,0.141,0.014, ,s 
09:58:56.51,+05:58:00.1,LP 549-6       , ,09585650+0558000,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -176.66,  -64.30,1979nltt.book.....L,        ,      ,2p,    ,        , 68.20,2.40,2014ApJ...784..156D                                                                                                    ,13.1034,3.1460,14.77,13.34,11.59,Silverstein,in prep,    , 9.937,0.023, 9.394,0.027, 9.039,0.021, ,0.156,0.015, ,s 
10:00:50.23,+31:55:45.2,GJ 376         ,B,10005030+3155459,BC   ,    1     ,   ,    ,      ,Winters, in prep   ,    ,   ,                   , -526.83, -431.40,2018A&A...616A...2L, 68.8826,0.6474,  ,2.82, 1540.00, 66.49,0.31,2014ApJ...784..156D 1995gcts.book.....V 2007A&A...474..653V                                                            ,14.1300,4.0994,     ,     ,     ,                   ,14.8,10.261,0.018, 9.643,0.016, 9.275,0.018,J,0.111,0.014,v,s 
10:00:50.23,+31:55:45.2,GJ 376         ,C,                ,BC   ,    1     ,   ,    ,      ,Winters, in prep   ,    ,   ,                   , -526.83, -431.40,2018A&A...616A...2L, 68.8826,0.6474,  ,    ,        , 66.49,0.31,2014AJ....147...94D 1995gcts.book.....V 2007A&A...474..653V                                                            ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.105,0.014,v,sc
10:02:21.80,+48:05:19.0,GJ 378         ,B,                ,AB   ,    0.208 ,   ,    ,      ,2017A&A...597A..47C,    ,   ,                   , -633.08,-1474.98,2018A&A...616A...2L, 66.8407,0.0322,nA,    ,        , 66.40,1.54,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.217,0.014,v,mc
10:09:29.96,+51:17:19.7,LHS 2224       , ,10092996+5117197,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -439.87, -827.85,2018A&A...616A...2L, 75.9839,0.0540,  ,0.12,    7.55, 75.20,3.20,1995gcts.book.....V                                                                                                    ,12.1800,2.8198,13.48,12.27,10.71,1996AJ....112.2300W,    , 9.299,0.026, 8.714,0.023, 8.523,0.021, ,0.181,0.014, ,s 
10:12:04.70,-02:41:05.0,GJ 381         ,B,                ,AB   ,    0.18  ,   ,    ,      ,1999A&A...344..897D,0.95, K ,1999A&A...344..897D,  526.77, -600.65,2018A&A...616A...2L, 86.6489,0.7014,nA,    ,        , 83.52,2.77,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.274,0.015,v,mc
10:14:51.77,-47:09:24.1,GJ 1132        , ,10145184-4709244,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,-1053.97,  414.30,2018A&A...616A...2L, 79.2543,0.0438,  ,0.21,   22.90, 83.07,1.69,2005AJ....129.1954J                                                                                                    ,12.1380,2.8365,13.49,12.26,10.69,2005AJ....129.1954J,    , 9.245,0.026, 8.666,0.031, 8.322,0.027, ,0.192,0.014, ,s 
10:15:53.94,+17:29:27.2,LSPM 1015+1729 , ,10155390+1729271,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  290.83,    6.24,2018A&A...616A...2L, 71.3480,0.0841,  ,0.14,    5.95, 77.30,6.30,2018AJ....155..176F                                                                                                    ,11.6049,2.7452,     ,     ,     ,                   ,11.7, 8.696,0.020, 8.147,0.046, 7.861,0.023, ,0.287,0.015, ,s 
10:35:27.00,+69:26:59.0,LHS 283        ,B,                ,AB   ,    0.0268,   ,    ,      ,2018A&A...619A..32B,    ,   ,                   ,-1654.10, -642.06,2018A&A...616A...2L, 77.3442,0.2883,nA,    ,        , 81.75,2.45,2013MNRAS.435.1083K 1995gcts.book.....V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.164,0.020,a,mc
10:38:15.18,-49:33:44.6,LSPM 1038-4933 , ,10381517-4933446,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -317.60, -565.29,2018A&A...616A...2L, 69.0953,0.0649,  ,0.46,   53.90, 87.70,5.10,2018AJ....155..176F                                                                                                    ,13.5199,3.2662,     ,     ,     ,                   ,13.8,10.312,0.024, 9.722,0.022, 9.430,0.021, ,0.130,0.014, ,s 
10:38:47.82,-86:32:44.1,LEHPM 2-2758   , ,10384782-8632441,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -198.16, -170.57,2018A&A...616A...2L, 70.3582,0.0481,  ,0.19,   17.30, 74.80,2.55,2019AJ....157..216W                                                                                                    ,11.9091,2.8209,13.24,12.02,10.46,2015AJ....149....5W,    , 8.972,0.030, 8.399,0.047, 8.112,0.027, ,0.252,0.015, ,s 
10:41:37.89,+37:36:39.2,GJ 1134        , ,10413809+3736397,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,-1457.05, -358.55,2018A&A...616A...2L, 99.4498,0.0717,  ,0.20,   17.20, 96.70,2.30,1995gcts.book.....V                                                                                                    ,11.5573,2.9967,12.98,11.72,10.07,1996AJ....112.2300W,    , 8.493,0.027, 8.005,0.038, 7.714,0.024, ,0.205,0.014, ,s 
10:42:41.35,-24:16:04.9,LP 848-50      ,A,10424135-2416050,AB   ,    0.99  ,...,2016,astdet,2017AJ....153...14W,    ,   ,                   ,   40.78,  156.58,2018A&A...616A...2L, 96.1493,0.4686,  ,2.54, 1240.00, 94.11,1.30,2019AJ....157..216W                                                                                                    ,14.0915,4.1066,16.53,14.60,12.47,2017AJ....153...14W,    ,10.277,0.026, 9.672,0.024, 9.338,0.021,J,0.101,0.014,v,s 
10:43:02.81,-09:12:40.7,WT 1827        ,A,10430293-0912410,AB   ,    0.477 ,267,2006,spkdet,2018AJ....155..215M,1.7 , V ,2018AJ....155..215M,-1977.58,  370.15,2018A&A...616A...2L, 81.3994,0.2614,  ,1.49,  495.00, 85.74,0.90,2017AJ....154..147D 2005AJ....129.1954J                                                                                ,13.1592,3.5799,15.11,13.57,11.59,2015AJ....149....5W,    , 9.667,0.027, 9.097,0.026, 8.728,0.019,J,0.128,0.014,v,s 
10:44:21.23,-61:12:35.6,LHS 288        , ,10442131-6112384,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -346.43, 1610.33,2018A&A...616A...2L,206.8172,0.0735,  ,0.23,   18.00,206.35,0.77,2006AJ....132.2360H 1995gcts.book.....V 2016AJ....152...24W                                                            ,11.8613,3.7060,13.92,12.33,10.31,1991AJ....101..662B,    , 8.492,0.021, 8.054,0.044, 7.728,0.027, ,0.106,0.014, ,s 
10:44:29.20,-18:38:07.1,LHS 2303       , ,10442927-1838063,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -656.30, -410.92,2018A&A...616A...2L, 77.2705,0.1263,  ,0.44,   35.10, 89.30,6.10,2018AJ....155..176F                                                                                                    ,13.0728,3.0169,14.51,13.25,11.58,1996AJ....112.2300W,    ,10.057,0.022, 9.553,0.024, 9.291,0.019, ,0.125,0.014, ,s 
10:47:38.69,-79:27:45.9,LHS 2310       , ,10473868-7927458,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -448.19, -204.90,2018A&A...616A...2L, 69.7947,0.0379,  ,0.14,   10.20, 73.10,4.90,2018AJ....155..176F                                                                                                    ,12.0552,2.8998,13.45,12.19,10.60,2015AJ....149....5W,    , 9.052,0.029, 8.485,0.040, 8.139,0.023, ,0.251,0.014, ,s 
10:49:45.55,+35:32:50.5,GJ 1138        ,A,10494561+3532515,AB   ,    0.303 ,056,2000,AO det,2004A&A...425..997B,1.89, Ks,2004A&A...425..997B, -703.06,-1050.56,2018A&A...616A...2L,103.1065,0.1841,  ,0.55,  150.00,102.90,3.20,1995gcts.book.....V                                                                                                    ,11.5832,2.9805,13.13,11.85,10.16,1990A&AS...83..357B,    , 8.537,0.023, 8.042,0.023, 7.743,0.021,J,0.175,0.014,v,s 
10:50:52.02,+06:48:29.4,GJ 402         , ,10505201+0648292,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -856.29, -818.84,2018A&A...616A...2L,143.4971,0.0626,  ,0.14,    6.55,144.24,0.88,1999A&A...341..121S 1995gcts.book.....V 2016AJ....152...24W                                                            ,10.2785,2.8736,11.65,10.43, 8.84,1990A&AS...83..357B,    , 7.319,0.023, 6.707,0.051, 6.371,0.016, ,0.282,0.014, ,s 
10:52:04.25,+13:59:51.4,GJ 403         , ,10520440+1359509,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,-1124.73,  199.02,2018A&A...616A...2L, 75.4576,0.0579,  ,0.16,    9.23, 76.39,1.87,2014ApJ...784..156D 2007A&A...464..787S 1995gcts.book.....V                                                            ,11.4748,2.6928,12.72,11.54,10.06,2019AJ....157..216W,    , 8.607,0.023, 8.064,0.021, 7.795,0.026, ,0.278,0.015, ,s 
10:52:14.24,+05:55:09.9,LHS 2320       , ,10521423+0555098,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -695.40,  -60.60,2018A&A...616A...2L, 71.7830,0.0903,  ,0.46,   45.20, 86.10,1.90,2014ApJ...784..156D                                                                                                    ,13.0984,3.3005,     ,     ,     ,                   ,13.4, 9.834,0.024, 9.279,0.023, 8.941,0.023, ,0.155,0.014, ,s 
10:56:28.91,+07:00:53.2,GJ 406         , ,10562886+0700527,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,-3846.74,-2693.52,1995gcts.book.....V,        ,      ,n ,    ,        ,414.35,1.08,2014ApJ...784..156D 1995gcts.book.....V 2016AJ....152...24W                                                            ,       ,      ,13.53,11.67, 9.50,1990A&AS...83..357B,    , 7.085,0.024, 6.482,0.042, 6.084,0.017, ,0.110,0.014, ,s 
10:58:27.99,-10:46:30.5,LP 731-76      , ,10582800-1046304,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -192.76,  -83.85,2018A&A...616A...2L, 69.1542,0.0850,  ,0.20,   13.10, 73.22,1.69,2017AJ....154..151B                                                                                                    ,12.7677,3.2053,14.44,13.05,11.24,2015AJ....150....6H,    , 9.512,0.023, 8.965,0.022, 8.640,0.021, ,0.190,0.014, ,s 
11:01:19.65,+03:00:17.2,LHS 296        , ,11011965+0300171,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1022.68, -413.19,1995gcts.book.....V,        ,      ,2p,    ,        , 69.36,2.40,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,12.6535,2.8821,14.06,12.82,11.21,1996AJ....112.2300W,    , 9.708,0.027, 9.230,0.026, 8.907,0.021, ,0.164,0.015, ,s 
11:05:30.91,+43:31:18.1,GJ 412         ,B,11053133+4331170,AB   ,   31.4   ,126,2000,visdet,2003ApJ...582.1011S,5.67, V ,1990A&AS...83..357B,-4339.89,  960.78,2018A&A...616A...2L,204.0592,0.1687,  ,0.23,   18.00,205.67,0.93,1995gcts.book.....V 2007A&A...474..653V                                                                                ,12.2747,3.8689,14.44,12.77,10.68,1990A&AS...83..357B,    , 8.742,0.026, 8.177,0.024, 7.839,0.026, ,0.103,0.014, ,s 
11:16:37.63,-27:57:19.3,LHS 2385       , ,11163766-2757186,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -485.92, -802.45,2018A&A...616A...2L, 71.1005,0.0540,  ,0.17,   16.80, 68.40,4.80,2018AJ....155..176F                                                                                                    ,12.3007,2.8239,13.66,12.45,10.86,This Work          ,    , 9.364,0.022, 8.909,0.023, 8.621,0.019, ,0.186,0.014, ,s 
11:19:30.61,+46:41:43.2,LHS 2395       , ,11193058+4641437,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  308.22, -608.69,2018A&A...616A...2L, 95.3162,0.3966,  ,0.87,  171.00, 97.00,2.60,2014ApJ...784..156D                                                                                                    ,13.6755,3.8330,15.78,14.10,12.02,1996AJ....112.2300W,    ,10.087,0.022, 9.534,0.021, 9.199,0.017, ,0.112,0.014, ,s 
11:20:04.80,+65:50:47.0,GJ 424         ,B,                ,AB   ,    0.132 ,   ,    ,      ,2006AJ....132..994D,3.70,800,2006AJ....132..994D,-2947.05,  181.94,2018A&A...616A...2L,110.1683,0.0428,nA,    ,        ,112.10,0.99,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.135,0.014,v,mc
11:28:56.25,+10:10:39.4,LHS 2415       , ,11285624+1010395,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -750.05,  557.73,2018A&A...616A...2L, 78.0880,0.1359,  ,0.16,    7.31, 63.80,0.90,1995gcts.book.....V                                                                                                    ,11.3379,2.7275,     ,     ,     ,                   ,11.4, 8.478,0.032, 7.994,0.038, 7.671,0.023, ,0.286,0.015, ,s 
11:31:08.38,-14:57:21.3,LHS 306        , ,11310835-1457201,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  405.47,-1374.54,2018A&A...616A...2L, 87.0730,0.1018,  ,0.34,   85.10, 86.42,0.50,2005AJ....129.1954J 2007A&A...464..787S 2016AJ....152...24W                                                            ,12.5728,3.1951,14.19,12.81,11.05,2015AJ....149....5W,    , 9.359,0.026, 8.764,0.044, 8.497,0.023, ,0.157,0.014, ,s 
11:38:16.76,-77:21:48.5,SCR 1138-7721  , ,11381671-7721484,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,-2063.92,  616.17,2018A&A...616A...2L,119.2548,0.0718,  ,0.40,   66.90,120.41,1.01,2014AJ....148...91L                                                                                                    ,12.8358,3.6046,14.78,13.20,11.24,2014AJ....148...91L,    , 9.399,0.022, 8.890,0.022, 8.521,0.019, ,0.118,0.014, ,s 
11:41:21.52,-36:24:34.7,SIP 1141-3624  , ,11412152-3624346,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  485.06,  311.69,2018A&A...616A...2L,115.1985,0.0751,  ,0.24,   32.00,116.12,1.30,2018AJ....155..265H                                                                                                    ,11.5798,3.0572,13.10,11.79,10.10,2015AJ....149....5W,    , 8.490,0.026, 7.967,0.038, 7.699,0.023, ,0.173,0.014, ,s 
11:46:32.70,-40:29:47.7,GJ 442         ,B,11463269-4029476,AB   ,   22.94  , 54,2000,visdet,2006AJ....131.1163S,4.47, Ks,2006AJ....131.1163S,-1534.70,  381.24,2018A&A...616A...2L,107.3106,0.0675,  ,0.20,   21.76,108.44,0.22,1995gcts.book.....V 2007A&A...474..653V                                                                                ,11.7275,2.9111,     ,     ,     ,                   ,11.9, 8.755,0.023, 8.230,0.049, 7.961,0.026, ,0.164,0.014, ,s 
11:47:41.41,+78:41:28.3,GJ 445         , ,11474143+7841283,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  748.11,  480.60,2018A&A...616A...2L,190.2625,0.0475,  ,0.22,   21.20,187.26,1.64,1995gcts.book.....V 2007A&A...474..653V                                                                                , 9.5402,2.7059,10.79, 9.63, 8.13,1996AJ....112.2300W,    , 6.724,0.024, 6.217,0.044, 5.954,0.027, ,0.252,0.015, ,s 
11:47:44.40,+00:48:16.6,GJ 447         , ,11474440+0048164,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  607.67,-1223.32,2018A&A...616A...2L,296.3073,0.0699,  ,0.18,   13.20,298.14,1.37,1995gcts.book.....V 2007A&A...474..653V                                                                                , 9.5907,3.0426,11.16, 9.85, 8.17,1990A&AS...83..357B,    , 6.505,0.023, 5.945,0.024, 5.654,0.024, ,0.173,0.014, ,s 
11:50:57.72,+48:22:38.6,GJ 1151        , ,11505787+4822395,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,-1545.70, -962.81,2018A&A...616A...2L,124.4073,0.1186,  ,0.17,    8.89,125.45,2.26,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,11.6938,3.1469,13.24,11.91,10.18,1996AJ....112.2300W,    , 8.488,0.029, 7.952,0.027, 7.637,0.017, ,0.164,0.014, ,s 
11:53:52.67,+06:59:56.3,LHS 2471       , ,11535267+0659561,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  314.69, -894.43,2018A&A...616A...2L, 67.1826,0.1485,  ,0.65,   40.20, 70.30,2.60,1995gcts.book.....V                                                                                                    ,15.2957,4.4749,18.10,16.02,13.77,2014AJ....147...94D,    ,11.256,0.022,10.660,0.027,10.262,0.022, ,0.103,0.014, ,s 
11:54:07.88,+09:48:22.9,GJ 452.1       , ,11540788+0948227,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,   85.04, -801.58,2018A&A...616A...2L, 86.7442,0.0807,  ,0.14,    7.68, 86.70,0.89,2010A&A...514A..84S 1995gcts.book.....V 2016AJ....152...24W                                                            ,11.5257,2.7193,12.81,11.61,10.11,1990A&AS...83..357B,    , 8.699,0.030, 8.193,0.047, 7.872,0.018, ,0.223,0.014, ,s 
12:00:44.50,-10:26:46.0,GJ 454         ,B,                ,AB   ,    0.99  ,   ,    ,      ,2010PASP..122.1195T,    ,   ,                   ,   82.84, -482.81,2018A&A...616A...2L, 78.7565,0.1206,2A,    ,        , 78.35,0.31,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.270,0.017,v,mc
12:11:16.95,-19:58:21.7,L 758-107      ,B,12111697-1958213,AB   ,   85.1   ,121,1998,visdet,2006AJ....131.1163S,0.94, V ,2019AJ....157..216W, -205.34, -188.22,2018A&A...616A...2L, 78.5165,0.1094,  ,0.30,   43.20, 78.44,0.71,2007A&A...474..653V                                                                                                    ,11.3977,2.6873,12.63,11.47, 9.98,2019AJ....157..216W,    , 8.596,0.023, 8.012,0.031, 7.743,0.023, ,0.272,0.014, ,s 
12:14:08.67,-23:45:17.1,SCR 1214-2345  , ,12140866-2345172,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,   44.15,   84.40,2018A&A...616A...2L, 92.7952,0.0832,  ,0.23,   30.30, 91.39,1.55,2014AJ....147...85R                                                                                                    ,12.3034,3.1842,13.96,12.57,10.78,2014AJ....147...85R,    , 9.067,0.022, 8.564,0.047, 8.234,0.025, ,0.167,0.014, ,s 
12:14:16.56,+00:37:26.4,GJ 1154        , ,12141654+0037263,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -951.92, -284.28,2018A&A...616A...2L,123.7746,0.1075,  ,0.31,   47.80,133.15,1.97,1995gcts.book.....V 2016AJ....152...24W                                                                                ,11.8394,3.3831,13.73,12.30,10.47,1996AJ....112.2300W,    , 8.456,0.026, 7.860,0.049, 7.540,0.027, ,0.173,0.014, ,s 
12:18:59.41,+11:07:33.9,GJ 1156        , ,12185939+1107338,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,-1269.93,  203.61,2018A&A...616A...2L,154.5077,0.1108,  ,0.34,   56.90,154.81,0.96,2014ApJ...784..156D 1995gcts.book.....V 2016AJ....152...24W                                                            ,11.9366,3.5475,13.80,12.31,10.35,1996AJ....112.2300W,    , 8.525,0.027, 7.880,0.029, 7.570,0.031, ,0.136,0.014, ,s 
12:20:33.80,-82:25:58.0,L 18-22        ,B,                ,AB   ,    1     ,   ,    ,      ,Winters, in prep   ,    ,   ,                   ,   14.88,  244.93,2018A&A...616A...2L, 81.7493,0.6085,nA,    ,        , 79.70,2.57,2017AJ....153...14W                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.149,0.015,v,mc
12:21:26.73,+30:38:37.7,LP 320-416     ,B,12212673+3038376,AB   ,    4.5   ,102,1999,visdet,1979nlcs.book.....L,0.05, Ks,2006AJ....131.1163S, -209.84, -267.24,2018A&A...616A...2L, 83.3904,0.0853,  ,0.52,   70.42,      ,    ,                                                                                                                       ,13.3518,      ,     ,     ,     ,                   ,13.7, 9.987,0.057, 9.440,0.061, 9.116,0.037, ,0.125,0.014, ,s 
12:21:27.06,+30:38:35.8,LP 320-416     ,A,12212705+3038357,AB   ,    4.5   ,102,1999,visdet,1979nlcs.book.....L,0.05, Ks,2006AJ....131.1163S, -191.15, -253.63,2018A&A...616A...2L, 83.3084,0.0792,  ,0.47,   59.83,      ,    ,                                                                                                                       ,13.4572,3.5265,     ,     ,     ,                   ,13.8,10.057,0.036, 9.454,0.033, 9.169,0.024, ,0.123,0.014, ,s 
12:23:33.20,+67:11:18.0,LTT 17123      ,B,                ,AB   ,    0.59  ,   ,    ,      ,1997A&A...323L..53L,0.26, Hp,2007A&A...474..653V,  235.68, -107.41,2000A&A...355L..27H,        ,      ,2p,    ,        , 77.54,3.23,2007A&A...474..653V                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.295,0.021,v,mc
12:24:52.49,-18:14:32.3,GJ 465         , ,12245243-1814303,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1095.87,-2309.27,2018A&A...616A...2L,112.7372,0.0669,  ,0.12,    8.98,111.67,1.68,2005AJ....129.1954J 1995gcts.book.....V 2007A&A...474..653V                                                            ,10.2805,2.3634,11.29,10.26, 9.00,1990A&AS...83..357B,    , 7.734,0.021, 7.247,0.021, 6.950,0.021, ,0.274,0.014, ,s 
12:25:32.02,-15:59:41.8,LHS 2557       , ,12253211-1559418,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -817.52,   33.93,2018A&A...616A...2L, 77.2467,0.1233,  ,0.46,   93.40, 77.86,0.72,2017AJ....154..147D                                                                                                    ,13.3548,3.4931,15.19,13.76,11.85,2015AJ....149....5W,    , 9.949,0.026, 9.363,0.026, 8.998,0.025, ,0.140,0.014, ,s 
12:28:57.60,+08:25:32.0,GJ 469         ,B,                ,AB   ,    0.19  ,   ,    ,      ,2012AJ....143...10H,1.59, V ,2012AJ....143...10H, -649.47, -240.22,2018A&A...616A...2L, 68.6214,0.8950,nA,    ,        , 74.77,3.39,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.242,0.015,v,mc
12:29:34.54,-55:59:37.1,GJ 1158        , ,12293453-5559371,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -902.48, -811.06,2018A&A...616A...2L, 76.4819,0.0577,  ,0.19,   18.20, 76.18,1.38,2011AJ....141..117J                                                                                                    ,11.8725,2.9077,13.26,12.02,10.41,2011AJ....141..117J,    , 8.890,0.034, 8.354,0.044, 8.065,0.021, ,0.233,0.014, ,s 
12:33:17.41,+09:01:15.7,GJ 473         ,A,12331738+0901157,AB   ,    0.9167,orb,2009,astrad,2016AJ....152..141B,0.00, Ks,2016AJ....152..141B,-1797.50,  220.71,1979nltt.book.....L,        ,      ,n ,    ,        ,227.90,4.60,1995gcts.book.....V                                                                                                    ,       ,      ,12.75,11.44, 9.74,2006AJ....132.2360H,    , 6.995,0.024, 6.397,0.034, 6.042,0.020,J,0.124,0.005,c,s 
12:33:17.41,+09:01:15.7,GJ 473         ,B,                ,AB   ,    0.9167,orb,2009,astrad,2016AJ....152..141B,0.00, Ks,2016AJ....152..141B,-1797.50,  220.71,1979nltt.book.....L,        ,      ,n ,    ,        ,227.90,4.60,1995gcts.book.....V                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.113,0.005,c,sc
12:36:28.65,+35:12:00.6,G 123-45       ,A,12362870+3512007,AB   ,    0.0018,orb,2018,radorb,2020AJ....159..290W,    ,   ,                   , -360.03, -117.18,2018A&A...616A...2L, 84.0112,0.2111,  ,0.88,  388.00, 88.20,1.70,2014ApJ...784..156D                                                                                                    ,12.2576,3.0634,13.80,12.45,10.77,Silverstein,in prep,    , 9.113,0.020, 8.542,0.018, 8.261,0.015, ,0.185,0.014, ,s 
12:38:49.10,-38:22:53.8,LHS 337        , ,12384914-3822527,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -665.08,-1312.56,2018A&A...616A...2L,149.8423,0.0755,  ,0.26,   35.10,156.78,1.99,2006AJ....132.2360H                                                                                                    ,11.2260,3.0667,12.75,11.44, 9.74,2006AJ....132.2360H,    , 8.174,0.024, 7.756,0.055, 7.386,0.021, ,0.152,0.014, ,s 
12:39:36.43,-26:58:11.1,LHS 2597       , ,12393641-2658111,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -585.40, -188.44,2018A&A...616A...2L, 91.1052,0.0905,  ,0.48,   59.50,100.00,6.30,2018AJ....155..176F                                                                                                    ,13.4178,3.4887,15.37,13.81,11.88,This Work          ,    ,10.042,0.026, 9.581,0.024, 9.233,0.023, ,0.114,0.014, ,s 
12:40:46.28,-43:33:59.1,GJ 480.1       , ,12404633-4333595,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -782.17,  689.86,2018A&A...616A...2L,124.2526,0.1039,  ,0.16,   10.10,125.57,3.83,1995gcts.book.....V 2007A&A...474..653V                                                                                ,10.9788,2.6756,12.24,11.06, 9.62,1990A&AS...83..357B,    , 8.217,0.029, 7.703,0.044, 7.413,0.021, ,0.185,0.014, ,s 
12:42:19.67,-71:38:20.2,LHS 2608       , ,12421964-7138202,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -755.50,  -14.20,2018A&A...616A...2L, 69.2005,0.0421,  ,0.14,    8.58, 72.20,4.70,2018AJ....155..176F                                                                                                    ,12.0815,2.8615,13.44,12.22,10.62,This Work          ,    , 9.169,0.026, 8.536,0.067, 8.222,0.042, ,0.242,0.015, ,s 
12:44:00.73,-11:10:30.4,LHS 5226       , ,12440075-1110302,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -479.40, -152.90,2018A&A...616A...2L, 70.4832,0.0846,  ,0.22,   30.20, 72.18,1.68,2019AJ....157..216W                                                                                                    ,12.6499,3.0845,14.19,12.85,11.13,2017AJ....153...14W,    , 9.516,0.023, 8.969,0.022, 8.674,0.023, ,0.182,0.014, ,s 
12:44:14.50,+51:45:34.0,GJ 483         ,B,                ,AB   ,    0.05  ,   ,    ,      ,2000A&A...355..581H,    ,   ,                   , -386.29, -183.87,2018A&A...616A...2L, 66.6717,0.4956,2A,    ,        , 67.42,0.75,2000A&A...355..581H 1995gcts.book.....V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.137,0.011,f,mc
12:45:52.53,-55:06:50.2,SCR 1245-5506  , ,12455254-5506502,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  350.76, -137.04,2018A&A...616A...2L, 98.1757,0.0722,  ,0.24,   41.20, 96.38,1.33,2019AJ....157..216W                                                                                                    ,12.1143,3.0992,13.66,12.32,10.61,2011AJ....141...21W,    , 8.991,0.020, 8.429,0.044, 8.124,0.021, ,0.166,0.014, ,s 
12:49:02.75,+66:06:36.6,GJ 487         ,A,12490273+6606366,AC   ,    0.022 ,orb,1997,radorb,1999A&A...344..897D,0.03, Ks,This work          , -435.44, -105.34,2007A&A...474..653V,        ,      ,2p,    ,        , 98.40,1.71,1995gcts.book.....V 2007A&A...474..653V                                                                                , 9.7079,2.6475,10.95, 9.79, 8.35,2019AJ....157..216W,    , 6.880,0.024, 6.299,0.046, 6.070,0.024,J,0.270,0.014,u,s 
12:49:02.75,+66:06:36.6,GJ 487         ,B,                ,AC   ,    0.022 ,orb,1997,radorb,1999A&A...344..897D,0.03, Ks,This work          , -435.44, -105.34,2007A&A...474..653V,        ,      ,2p,    ,        , 98.40,1.71,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.276,0.016,u,sc
12:49:02.75,+66:06:36.6,GJ 487         ,C,                ,AC   ,    0.022 ,orb,1997,radorb,1999A&A...344..897D,0.03, Ks,This work          , -435.44, -105.34,2007A&A...474..653V,        ,      ,2p,    ,        , 98.40,1.71,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.266,0.017,u,sc
13:00:33.52,+05:41:08.1,GJ 493.1       , ,13003350+0541081,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -939.56,  227.32,2018A&A...616A...2L,116.8096,0.1974,  ,0.28,   54.30,121.47,1.65,2014ApJ...784..156D 1995gcts.book.....V 2016AJ....152...24W                                                            ,11.7671,3.1964,13.41,12.05,10.28,1990A&AS...83..357B,    , 8.553,0.035, 7.966,0.047, 7.660,0.031, ,0.174,0.014, ,s 
13:06:50.28,+30:50:54.1,LHS 2674a      , ,13065025+3050549,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  182.04, -474.66,2018A&A...616A...2L, 70.8972,0.0596,  ,0.42,   58.10, 55.00,4.40,2014ApJ...784..156D                                                                                                    ,13.6314,3.4865,     ,     ,     ,                   ,14.0,10.226,0.022, 9.619,0.016, 9.315,0.017, ,0.133,0.014, ,s 
13:09:34.96,+28:59:06.6,GJ 1167        , ,13093495+2859065,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -338.42, -203.82,2018A&A...616A...2L, 77.8130,0.0617,  ,0.16,   15.50, 80.93,1.25,2014ApJ...784..156D 2010A&A...514A..84S 1995gcts.book.....V                                                            ,12.5984,3.0843,14.20,12.77,11.10,2019AJ....157..216W,    , 9.476,0.027, 8.912,0.031, 8.612,0.019, ,0.168,0.014, ,s 
13:10:12.63,+47:45:18.5,LHS 2686       , ,13101268+4745190,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -636.17, -616.23,2018A&A...616A...2L, 82.0336,0.0641,  ,0.33,   51.60, 83.57,0.92,2017AJ....154..147D 2014ApJ...784..156D 2010A&A...514A..84S                                                            ,12.8205,3.2474,14.53,13.11,11.28,1996AJ....112.2300W,    , 9.584,0.020, 8.995,0.017, 8.687,0.016, ,0.152,0.014, ,s 
13:13:09.33,-41:30:39.7,WT 392         ,A,13130939-4130396,AB   ,    1     ,   ,    ,      ,Winters, in prep   ,    ,   ,                   ,-1024.98,   24.53,2018A&A...616A...2L, 84.2744,0.2419,  ,1.01,  267.00, 83.58,1.58,2005AJ....129.1954J                                                                                                    ,11.4122,2.9851,12.90,11.60, 9.95,2015AJ....149....5W,    , 8.292,0.020, 7.684,0.027, 7.412,0.024,J,0.267,0.015,v,s 
13:13:09.33,-41:30:39.7,WT 392         ,B,                ,AB   ,    1     ,   ,    ,      ,Winters, in prep   ,    ,   ,                   ,-1024.98,   24.53,2018A&A...616A...2L, 84.2744,0.2419,  ,    ,        , 83.58,1.58,2005AJ....129.1954J                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.118,0.014,v,sc
13:18:01.81,+02:14:01.2,LTT 13861      ,A,13180180+0214011,AB   ,    0.530 ,226,2015,lkydet,2017A&A...597A..47C,0.53, I ,2017A&A...597A..47C, -274.23,  -96.56,2018A&A...616A...2L, 74.4454,0.6357,  ,1.41,  333.00, 47.40,2.50,2014ApJ...784..156D                                                                                                    ,12.0687,2.7408,     ,     ,     ,                   ,12.4, 8.787,0.026, 8.211,0.031, 7.924,0.026,J,0.188,0.014,v,s 
13:18:01.81,+02:14:01.2,LTT 13861      ,B,                ,AB   ,    0.530 ,226,2015,lkydet,2017A&A...597A..47C,0.53, I ,2017A&A...597A..47C, -274.23,  -96.56,2018A&A...616A...2L, 74.4454,0.6357,  ,    ,        , 47.40,2.50,2014ApJ...784..156D                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.153,0.014,v,sc
13:20:03.86,-35:24:44.1,LHS 2718       , ,13200391-3524437,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -851.19, -465.42,2018A&A...616A...2L, 73.3055,0.0743,  ,0.09,    2.95, 73.04,0.79,2010AJ....140..897R                                                                                                    ,11.6326,2.6676,12.84,11.70,10.24,2010AJ....140..897R,    , 8.831,0.029, 8.247,0.046, 7.981,0.033, ,0.259,0.015, ,s 
13:22:04.74,-55:00:59.1,L 257-129      , ,13220473-5500591,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -267.42, -135.24,2018A&A...616A...2L, 68.5188,0.1124,  ,0.13,    6.42, 66.60,3.80,2018AJ....155..176F                                                                                                    ,12.2577,2.8967,13.71,12.44,10.83,This Work          ,    , 9.296,0.021, 8.677,0.034, 8.434,0.021, ,0.216,0.014, ,s 
13:22:56.74,+24:28:03.4,LHS 350        , ,13225673+2428034,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -615.95, -865.12,2018A&A...616A...2L, 72.7352,0.0611,  ,0.20,   21.80, 73.10,2.70,1995gcts.book.....V                                                                                                    ,11.6266,2.8016,12.96,11.77,10.19,1996AJ....112.2300W,    , 8.728,0.021, 8.162,0.051, 7.957,0.033, ,0.265,0.015, ,s 
13:28:21.52,-02:21:31.8,GJ 512         ,B,13282151-0221313,AB   ,    8.48  , 52,1999,visdet,2006AJ....131.1163S,2.27, V ,1990A&AS...83..357B,  162.36, -494.96,2018A&A...616A...2L, 71.9908,0.2344,  ,0.45,   63.20, 72.84,2.70,1995gcts.book.....V 2007A&A...474..653V                                                                                ,12.3322,3.0679,13.69,12.42,10.77,1990A&AS...83..357B,    , 9.240,0.030, 8.571,0.038, 8.302,0.034, ,0.219,0.015, ,s 
13:30:31.06,+19:09:34.1,GJ 1171        , ,13303106+1909340,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -503.64,-1283.41,2018A&A...616A...2L, 66.7531,0.0813,  ,0.55,   93.70, 68.70,4.40,1995gcts.book.....V                                                                                                    ,13.2192,3.1227,14.71,13.39,11.69,1996AJ....112.2300W,    ,10.065,0.022, 9.543,0.032, 9.221,0.022, ,0.146,0.014, ,s 
13:39:24.10,+46:11:11.0,GJ 521         ,B,                ,AB   ,    0.447 ,   ,    ,      ,2013MNRAS.429..859J,    ,   ,                   ,  -42.47,  389.08,2018A&A...616A...2L, 74.8051,0.0257,nA,    ,        , 77.29,1.54,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.176,0.014,v,mc
13:42:43.27,+33:17:24.3,LHS 2784       , ,13424328+3317255,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -111.92, -712.44,2018A&A...616A...2L,108.8253,0.0442,  ,0.14,   11.10,108.51,3.10,1995gcts.book.....V 2007A&A...474..653V                                                                                ,10.7115,2.7695,11.97,10.79, 9.27,1996AJ....112.2300W,    , 7.787,0.020, 7.212,0.024, 6.982,0.020, ,0.281,0.014, ,s 
13:46:46.04,-31:49:25.6,LP 911-56      , ,13464607-3149258,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -343.36,  158.62,2018A&A...616A...2L, 73.2289,0.1551,  ,0.68,   47.40, 68.00,1.00,2018AJ....155..176F                                                                                                    ,14.8544,4.3237,17.52,15.51,13.28,This Work          ,    ,10.975,0.024,10.436,0.026,10.038,0.019, ,0.104,0.014, ,s 
13:48:13.42,+23:36:48.6,GJ 1179        ,B,13481341+2336486,AB   ,  198.5   ,052,2003,visdet,2005ApJS..161..394F,    ,   ,                   ,-1482.68,  122.48,2018A&A...616A...2L, 84.1796,0.0706,  ,0.49,   82.20, 82.90,2.20,1995gcts.book.....V                                                                                                    ,13.4669,3.5450,15.32,13.83,11.87,1996AJ....112.2300W,    ,10.082,0.024, 9.506,0.031, 9.179,0.021, ,0.122,0.014, ,s 
13:53:38.82,+77:37:08.3,LP 21-224      , ,13533877+7737083,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  224.13,  -15.14,2018A&A...616A...2L, 75.4702,0.0477,  ,0.18,   14.30, 83.40,3.00,2014ApJ...784..156D                                                                                                    ,11.5490,2.8071,     ,     ,     ,                   ,11.7, 8.635,0.019, 8.056,0.017, 7.795,0.021, ,0.278,0.014, ,s 
13:57:13.06,-29:22:25.9,LTT 5437       , ,13571306-2922252,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -23.80, -453.38,2018A&A...616A...2L, 75.4118,0.0705,  ,0.20,   15.50, 88.00,2.90,2018AJ....155..176F                                                                                                    ,11.3797,2.5876,12.53,11.41,10.00,2002AJ....123.2822R,    , 8.633,0.032, 8.027,0.053, 7.789,0.021, ,0.279,0.014, ,s 
13:58:05.40,-39:37:55.2,SSS 1358-3938  , ,13580529-3937545,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1736.05, -888.01,2018A&A...616A...2L, 86.5313,0.0644,  ,0.15,    8.05, 88.66,0.80,2017AJ....154..191J                                                                                                    ,12.6382,2.8775,14.04,12.80,11.20,2015AJ....149....5W,    , 9.720,0.024, 9.226,0.024, 8.948,0.020, ,0.129,0.014, ,s 
13:58:13.93,+12:34:43.8,LHS 2830       , ,13581392+1234438,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -329.51,  719.97,2018A&A...616A...2L,106.9246,0.0869,  ,0.20,   13.80, 88.40,1.50,1995gcts.book.....V                                                                                                    ,11.0573,2.6726,     ,     ,     ,                   ,11.1, 8.269,0.021, 7.687,0.046, 7.439,0.024, ,0.220,0.014, ,s 
13:59:10.42,-19:50:03.6,LHS 2836       , ,13591045-1950034,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -559.84, -186.65,2018A&A...616A...2L, 92.4336,0.0769,  ,0.19,   12.80, 92.86,0.89,2010AJ....140..897R                                                                                                    ,11.4084,3.0197,12.88,11.60, 9.90,2011AJ....142..104R,    , 8.334,0.037, 7.761,0.061, 7.445,0.026, ,0.264,0.015, ,s 
14:03:51.55,-42:41:53.0,LHS 5264       ,A,14035157-4241528,AB   ,    1     ,   ,    ,      ,Winters, in prep   ,    ,   ,                   , -379.48, -290.22,2018A&A...616A...2L,100.6149,0.1189,  ,0.25,   21.30,110.30,2.80,2018AJ....155..176F                                                                                                    ,11.7075,2.9205,     ,     ,     ,                   ,11.9, 8.721,0.021, 8.168,0.036, 7.890,0.026,J,0.167,0.014,v,s 
14:11:59.94,-41:32:21.2,WT 460         ,A,14115998-4132211,AB   ,    0.511 ,213,2005,AO det,2006A&A...460L..19M,2.47, H ,2006A&A...460L..19M, -712.62,  -58.53,2018A&A...616A...2L,111.0291,0.3458,  ,1.62,  436.00,107.41,1.52,2006AJ....132.2360H                                                                                                    ,13.4308,3.9552,15.65,13.91,11.80,2015AJ....149....5W,    , 9.670,0.022, 9.041,0.024, 8.620,0.020,J,0.116,0.014,v,s 
14:15:32.55,+04:39:31.4,GJ 1182        ,A,14153253+0439312,AB   ,    0.025 ,orb,2018,radorb,2020AJ....159..290W,1.18, Ks,This work          , -744.93, -766.43,2018A&A...616A...2L, 71.1140,0.3884,  ,1.58,  986.00, 71.70,3.40,1995gcts.book.....V                                                                                                    ,12.6739,3.2823,14.30,12.95,11.09,1996AJ....112.2300W,    , 9.433,0.026, 8.936,0.022, 8.618,0.025,J,0.157,0.017,u,s 
14:15:32.55,+04:39:31.4,GJ 1182        ,B,                ,AB   ,    0.025 ,orb,2018,radorb,2020AJ....159..290W,1.18, Ks,This work          , -744.93, -766.43,2018A&A...616A...2L, 71.1140,0.3884,  ,    ,        , 71.70,3.40,1995gcts.book.....V                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.104,0.014,u,sc
14:15:56.37,+36:16:37.4,G 165-58       , ,14155637+3616368,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,   13.73,  303.15,2018A&A...616A...2L, 73.5536,0.0450,  ,0.19,   24.20, 80.10,4.40,2016AJ....151..160F                                                                                                    ,11.6987,2.6072,     ,     ,     ,                   ,11.8, 8.940,0.018, 8.366,0.021, 8.098,0.017, ,0.241,0.014, ,s 
14:20:07.36,-09:37:13.4,GJ 545         , ,14200739-0937127,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -608.97, -838.74,2018A&A...616A...2L, 72.4350,0.0724,  ,0.16,    8.55, 71.40,1.30,2005AJ....129.1954J 2010A&A...514A..84S 1995gcts.book.....V                                                            ,11.5984,2.7312,12.96,11.75,10.24,1990A&AS...83..357B,    , 8.740,0.035, 8.191,0.049, 7.976,0.031, ,0.263,0.015, ,s 
14:21:15.12,-01:07:19.7,LHS 2899       , ,14211512-0107199,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  168.71, -626.17,2018A&A...616A...2L, 74.5644,0.0808,  ,0.11,    3.84, 74.66,2.15,2010AJ....140..897R                                                                                                    ,11.8366,2.7683,13.12,11.92,10.39,2010AJ....140..897R,    , 8.948,0.030, 8.391,0.031, 8.093,0.026, ,0.237,0.014, ,s 
14:22:19.47,-70:23:37.1,LSPM 1422-7023 , ,14221943-7023371,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -793.59, -418.29,2018A&A...616A...2L, 77.7599,0.0650,  ,0.51,   63.80,      ,    ,                                                                                                                       ,13.5874,3.4468,     ,     ,     ,                   ,13.9,10.229,0.022, 9.673,0.020, 9.374,0.020, ,0.121,0.014, ,s 
14:28:04.17,+13:56:13.3,LHS 2919       , ,14280419+1356137,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -365.65, -494.95,2018A&A...616A...2L, 75.4469,0.1329,  ,0.71,   50.60, 82.80,4.10,2014ApJ...784..156D                                                                                                    ,14.9224,4.4267,17.64,15.60,13.33,2019AJ....157..216W,    ,11.014,0.021,10.390,0.015,10.026,0.020, ,0.103,0.014, ,s 
14:29:43.02,-62:40:46.7,PROXIMA CEN    ,C,14294291-6240465,AC   , 7803.9   ,212,2000,visdet,2006AJ....131.1163S,6.39, Ks,2006AJ....131.1163S,-3781.30,  769.76,2018A&A...616A...2L,768.5004,0.2030,  ,0.34,   40.60,768.69,0.29,1999AJ....118.1086B 2018AJ....155..265H 1995gcts.book.....V 2007A&A...474..653V                                        , 8.9536,3.7965,11.09, 9.42, 7.37,2004AJ....128.2460H,    , 5.357,0.023, 4.835,0.057, 4.384,0.033, ,0.122,0.014, ,s 
14:31:13.45,+75:26:42.4,LSPM 1431+7526 , ,14311348+7526423,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -198.58,  -32.82,2018A&A...616A...2L, 68.8501,0.0401,  ,0.19,   16.60, 68.80,3.10,2014ApJ...784..156D                                                                                                    ,12.7834,2.9200,     ,     ,     ,                   ,12.9, 9.792,0.018, 9.252,0.015, 8.961,0.022, ,0.161,0.014, ,s 
14:32:08.51,+08:11:31.3,LHS 2935       , ,14320849+0811313,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -476.95,   10.09,2018A&A...616A...2L, 78.3186,0.1078,  ,0.56,   62.30, 77.38,0.99,2019AJ....157..216W                                                                                                    ,13.6792,3.6767,15.68,14.08,12.09,2017AJ....153...14W,    ,10.108,0.024, 9.529,0.021, 9.166,0.021, ,0.129,0.014, ,s 
14:53:51.50,+23:33:21.0,GJ 568         ,B,                ,AB   ,    0.9591,   ,    ,      ,2015AJ....149..151H,    ,   ,                   , -693.84,   90.35,2018A&A...616A...2L, 87.9350,0.1779,nA,    ,        , 97.11,3.01,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.221,0.014,v,mc
14:55:11.46,+30:06:45.5,LSPM 1455+3006 , ,14551146+3006454,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,   57.39,  -79.96,2018A&A...616A...2L, 71.4908,0.0492,  ,0.16,   18.90, 70.10,3.50,2016AJ....151..160F                                                                                                    ,12.5256,2.8042,     ,     ,     ,                   ,12.7, 9.617,0.023, 9.036,0.026, 8.769,0.022, ,0.170,0.014, ,s 
14:57:53.74,+56:39:24.5,GJ 1187        , ,14575374+5639242,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  280.18, -646.67,2018A&A...616A...2L, 87.2193,0.0594,  ,0.54,   69.80, 94.44,3.45,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,13.5923,3.5930,15.53,13.99,12.00,1996AJ....112.2300W,    ,10.207,0.029, 9.635,0.029, 9.269,0.020, ,0.116,0.014, ,s 
15:00:55.60,+45:25:34.0,GJ 572         ,B,                ,AB   ,    0.420 ,   ,    ,      ,1997A&A...323L..53L,3.63, Hp,2007A&A...474..653V,  257.60,  315.35,2018A&A...616A...2L, 85.3760,0.0349,w ,    ,        , 84.17,1.04,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.247,0.014,v,mc
15:22:12.98,-27:49:42.7,GJ 2112        , ,15221293-2749436,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  436.51,  606.76,2018A&A...616A...2L, 85.5673,0.0588,  ,0.17,   15.00, 84.30,3.00,2018AJ....155..176F                                                                                                    ,11.9517,2.7590,     ,     ,     ,                   ,12.1, 9.094,0.024, 8.564,0.038, 8.274,0.023, ,0.180,0.014, ,s 
15:23:51.14,+17:27:57.4,GJ 585         , ,15235112+1727569,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -392.16,-1258.73,2018A&A...616A...2L, 89.1750,0.0844,  ,0.23,   21.30, 89.57,2.37,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,12.2066,3.0671,13.72,12.43,10.72,1990A&AS...83..357B,    , 9.105,0.024, 8.620,0.032, 8.279,0.023, ,0.171,0.014, ,s 
15:30:30.33,+09:26:01.4,LP 502-56      , ,15303032+0926014,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -178.99,  184.49,2018A&A...616A...2L,115.7576,0.1437,  ,0.84,  226.00,123.20,4.30,2014ApJ...784..156D                                                                                                    ,13.0920,3.7183,     ,     ,     ,                   ,13.5, 9.569,0.025, 9.006,0.025, 8.661,0.025, ,0.116,0.014, ,s 
15:35:20.33,+17:43:04.5,GJ 589         ,B,15352039+1743045,AB   ,   17.74  ,351,1999,visdet,2006AJ....131.1163S,2.60, V ,1990A&AS...83..357B,-1209.62, -170.83,2018A&A...616A...2L, 66.8409,0.0716,  ,0.54,   72.50, 68.20,1.41,2014ApJ...784..156D 2014ApJ...784..156D 1995gcts.book.....V                                                            ,13.4493,3.1357,14.94,13.56,11.82,1990A&AS...83..357B,    ,10.282,0.022, 9.800,0.020, 9.519,0.020, ,0.129,0.014, ,s 
15:35:20.53,+17:42:46.9,GJ 589         ,A,15352059+1742470,AB   ,   17.74  ,351,1999,visdet,2006AJ....131.1163S,2.60, V ,1990A&AS...83..357B,-1211.17, -164.34,2018A&A...616A...2L, 66.9637,0.0417,  ,0.13,    8.12, 70.30,2.10,1995gcts.book.....V                                                                                                    ,11.3506,2.4459,12.34,11.25, 9.94,1990A&AS...83..357B,    , 8.694,0.026, 8.149,0.017, 7.940,0.018, ,0.296,0.014, ,s 
15:36:34.48,-37:54:22.8,GJ 590         , ,15363450-3754223,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -338.76, -802.15,2018A&A...616A...2L, 99.1979,0.0886,  ,0.32,   50.70, 98.54,0.53,1995gcts.book.....V 2016AJ....152...24W                                                                                ,11.3632,2.8659,12.79,11.55, 9.93,2015AJ....149....5W,    , 8.440,0.024, 7.903,0.036, 7.671,0.024, ,0.211,0.014, ,s 
15:40:03.62,+43:29:39.4,GJ 1194        ,A,15400352+4329396,AB   ,    4.75  ,151,1999,visdet,2006AJ....131.1163S,0.6 , Ks,2011ApJ...729..139W, 1188.66, -315.34,2018A&A...616A...2L, 79.8919,0.0334,  ,0.13,    8.88, 74.20,4.80,1995gcts.book.....V                                                                                                    ,11.0084,2.4631,11.91,10.82, 9.41,1996AJ....112.2300W,    , 8.312,0.029, 7.777,0.031, 7.563,0.026, ,0.295,0.015, ,s 
15:40:03.83,+43:29:35.3,GJ 1194        ,B,15400374+4329355,AB   ,    4.75  ,151,1999,visdet,2006AJ....131.1163S,0.6 , Ks,2011ApJ...729..139W, 1166.42, -315.12,2018A&A...616A...2L, 79.9179,0.0744,  ,0.21,   17.80, 77.42,3.80,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,12.6347,2.9472,     ,     ,     ,                   ,13.1, 8.893,0.030,      ,     , 8.202,0.049, ,0.204,0.015, ,s 
15:40:43.52,-51:01:35.9,WIS 1540-5101  , ,15404341-5101357,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1949.17, -324.64,2018A&A...616A...2L,188.0498,0.0939,  ,0.36,   50.70,187.93,1.15,2018AJ....155..265H                                                                                                    ,12.7557,4.2404,15.34,13.40,11.19,2018AJ....155..265H,    , 8.961,0.025, 8.299,0.038, 7.943,0.040, ,0.105,0.014, ,s 
15:41:16.60,+75:59:34.0,GJ 597         ,B,                ,AB   ,    0.0745,   ,    ,      ,1993AJ....105.1188H,    ,   ,                   ,  808.66, -707.07,2018A&A...616A...2L, 68.3490,1.4898,nA,    ,        , 73.97,1.76,2014ApJ...784..156D 1995gcts.book.....V 2007A&A...474..653V                                                            ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.176,     ,i,mc
15:42:06.55,-19:28:18.4,GJ 595         ,A,15420677-1928167,AB   ,    0.009 ,orb,2018,astorb,2018AJ....155..265H,    ,   ,                   ,-2013.04,-1040.93,2018A&A...616A...2L,105.8908,0.4469,  ,0.91,  217.00, 99.88,3.53,1999A&A...341..121S 1995gcts.book.....V                                                                                ,10.6753,2.6109,11.88,10.77, 9.34,1990A&AS...83..357B,    , 7.920,0.019, 7.421,0.036, 7.168,0.027, ,0.261,0.015, ,s 
15:44:01.80,+02:30:55.0,GJ 596.1       ,B,                ,AB   ,    4.4   ,   ,    ,      ,2016AJ....152..116T,    ,   ,                   ,  -42.79, -136.86,2018A&A...616A...2L, 67.7057,0.0659,nA,    ,        , 68.22,0.66,2007A&A...474..653V                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.25 ,     ,s,mc
15:44:01.80,+02:30:55.0,GJ 596.1       ,C,                ,BC   ,    0.22  ,   ,    ,      ,2016AJ....152..116T,    ,   ,                   ,  -42.79, -136.86,2018A&A...616A...2L, 67.7057,0.0659,nA,    ,        , 68.22,0.66,2007A&A...474..653V                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.25 ,     ,s,mc
15:52:44.61,-26:23:13.7,LHS 5303       , ,15524460-2623134,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  211.61, -452.79,2018A&A...616A...2L, 94.1554,0.1705,  ,0.79,  148.00, 94.63,0.70,2014AJ....147...94D                                                                                                    ,14.1005,4.1002,16.53,14.66,12.49,2014AJ....147...94D,    ,10.258,0.021, 9.676,0.022, 9.315,0.021, ,0.109,0.014, ,s 
16:02:50.94,+20:35:21.1,GJ 609         , ,16025098+2035218,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -961.08,-1242.23,2018A&A...616A...2L, 99.9043,0.0594,  ,0.23,   27.60,100.30,3.10,1995gcts.book.....V                                                                                                    ,11.1562,2.8880,12.57,11.33, 9.73,1990A&AS...83..357B,    , 8.132,0.020, 7.648,0.023, 7.369,0.017, ,0.250,0.014, ,s 
16:04:50.85,+39:09:36.0,GJ 611         ,B,16045093+3909359,AB   ,   70.40  ,280,1998,visdet,2006AJ....131.1163S,4.40, Ks,2006AJ....131.1163S, -562.81,   42.21,2018A&A...616A...2L, 69.4293,0.0602,  ,0.29,   35.40, 68.92,0.33,1995gcts.book.....V 1995gcts.book.....V 2007A&A...474..653V                                                            ,12.8691,2.9100,14.23,12.76,11.47,1996AJ....112.2300W,    , 9.903,0.021, 9.453,0.021, 9.159,0.017, ,0.145,0.014, ,s 
16:20:03.18,-37:31:48.1,GJ 618         ,B,16200321-3731485,AB   ,    5.574 ,227,1998,astdet,2012AJ....144...64D,3.55, V ,1990A&AS...83..357B, -747.68,  988.20,2018A&A...616A...2L,117.3560,0.0598,A ,    ,        ,120.53,2.44,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,14.15,12.74,10.92,1990A&AS...83..357B,    , 8.339,0.101, 8.035,0.098, 7.765,0.112, ,0.164,0.017, ,s 
16:24:09.30,+48:21:11.0,GJ 623         ,B,                ,AB   ,    0.238 ,   ,    ,      ,2007ApJ...661..496M,    ,   ,                   , 1151.23, -499.08,2018A&A...616A...2L,127.4785,0.4818,nA,    ,        ,126.12,1.15,2007ApJ...661..496M 1997A&AT...13..327S 1995gcts.book.....V                                                            ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.115,0.002,m,mc
16:26:51.69,-38:12:32.6,SCR 1626-3812  , ,16265168-3812326,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -296.04, -258.73,2018A&A...616A...2L, 71.4162,0.1154,  ,0.59,   50.80, 69.49,1.09,2019AJ....157..216W                                                                                                    ,13.9019,3.6062,15.75,14.23,12.29,2015AJ....149....5W,    ,10.365,0.024, 9.800,0.024, 9.443,0.019, ,0.126,0.014, ,s 
16:31:18.79,+40:51:51.8,G 180-60       , ,16311879+4051516,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -143.43,  306.32,2018A&A...616A...2L, 88.8598,0.0771,  ,0.50,   97.20, 83.20,2.60,2014ApJ...784..156D                                                                                                    ,12.9519,3.5286,14.76,13.27,11.30,1984ApJS...55..289W,    , 9.461,0.023, 8.869,0.023, 8.506,0.016, ,0.153,0.014, ,s 
16:34:20.32,+57:09:44.7,GJ 630.1       ,A,16342040+5709439,AB   ,    0.001 ,orb,1975,eclorb,1977ApJ...218..444L,0.14, Ks,2009ApJ...691.1400M,-1113.61, 1181.21,2018A&A...616A...2L, 67.3400,0.0514,  ,0.23,   22.30, 69.20,2.50,1995gcts.book.....V                                                                                                    ,11.4972,2.9342,99.99,11.66, 9.98,1990A&AS...83..357B,    , 8.501,0.020, 8.039,0.026, 7.796,0.021,J,0.231,0.001,p,s 
16:34:20.32,+57:09:44.7,GJ 630.1       ,B,                ,AB   ,    0.001 ,orb,1975,eclorb,1977ApJ...218..444L,0.14, Ks,2009ApJ...691.1400M,-1113.61, 1181.21,2018A&A...616A...2L, 67.3400,0.0514,  ,    ,        , 69.20,2.50,1995gcts.book.....V                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.214,0.001,n,sc
16:40:05.99,+00:42:18.9,LP 625-34      , ,16400599+0042188,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  175.60, -158.03,2018A&A...616A...2L, 88.7193,0.0670,  ,0.20,   25.70, 89.51,0.65,2014ApJ...784..156D 1995gcts.book.....V 2016AJ....152...24W                                                            ,12.1933,3.0339,13.70,12.39,10.72,1984ApJS...55..289W,    , 9.116,0.037, 8.585,0.034, 8.209,0.024, ,0.179,0.014, ,s 
16:40:20.65,+67:36:04.9,LP 69-457      ,A,16402068+6736046,AB   ,    1     ,   ,    ,      ,Winters, in prep   ,    ,   ,                   , -270.06,  365.73,2018A&A...616A...2L, 69.2781,0.2681,  ,2.27, 1410.00, 74.22,2.40,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,13.5557,3.8299,15.65,14.00,11.95,1987AJ.....93..451W,    , 9.854,0.023, 9.294,0.021, 8.950,0.014,J,0.160,0.014,u,s 
16:40:20.65,+67:36:04.9,LP 69-457      ,B,                ,AB   ,    1     ,   ,    ,      ,Winters, in prep   ,    ,   ,                   , -270.06,  365.73,2018A&A...616A...2L, 69.2781,0.2681,  ,    ,        , 74.22,2.40,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.105,0.014,u,sc
16:46:31.53,+34:34:55.2,LHS 3241       , ,16463154+3434554,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -383.67, -383.39,2018A&A...616A...2L, 83.9869,0.0775,  ,0.69,  107.00, 84.30,0.74,2014ApJ...784..156D 2009AJ....137..402G                                                                                ,14.3052,4.1977,16.81,14.93,12.75,2019AJ....157..216W,    ,10.533,0.018, 9.968,0.017, 9.606,0.020, ,0.108,0.014, ,s 
16:47:55.16,-65:09:11.6,LP 154-205     , ,16475517-6509116,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  349.74, -100.78,2018A&A...616A...2L, 68.5548,0.0464,  ,0.12,    9.28, 66.70,0.92,2019AJ....157..216W                                                                                                    ,12.6370,2.8614,13.98,12.73,11.16,2015AJ....149....5W,    , 9.695,0.022, 9.170,0.027, 8.879,0.025, ,0.168,0.014, ,s 
16:50:57.95,+22:27:05.7,G 169-29       , ,16505794+2227058,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,   36.59,  400.29,2018A&A...616A...2L, 95.5605,0.0619,  ,0.26,   38.90, 95.97,0.81,2014ApJ...784..156D 2019AJ....157..216W                                                                                ,12.4129,3.2354,14.08,12.69,10.91,2017AJ....153...14W,    , 9.136,0.017, 8.571,0.023, 8.309,0.021, ,0.156,0.014, ,s 
16:55:25.23,-08:19:21.4,GJ 643         ,D,16552527-0819207,ABE-D,   72.18  ,313,1999,visdet,2006AJ....131.1163S,2.77, V ,1990A&AS...83..357B, -816.94, -898.32,2018A&A...616A...2L,153.9189,0.1310,  ,0.19,   22.60,154.96,0.52,2005AJ....130..337C 1999A&A...341..121S 1995gcts.book.....V 1995gcts.book.....V 2007A&A...474..653V                    ,10.4354,2.7835,11.80,10.59, 9.05,1990A&AS...83..357B,    , 7.555,0.024, 7.056,0.061, 6.724,0.017, ,0.210,0.014, ,s 
16:57:05.73,-04:20:56.3,GJ 1207        , ,16570570-0420559,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  481.54, -376.24,2018A&A...616A...2L,115.0339,0.0823,  ,0.22,   30.40,115.26,1.50,2006AJ....132.2360H 1995gcts.book.....V                                                                                ,10.9064,2.8437,12.24,11.03, 9.45,1996AJ....112.2300W,    , 7.971,0.023, 7.442,0.080, 7.120,0.021, ,0.242,0.014, ,s 
17:03:23.87,+51:24:22.9,LHS 3262       , ,17032384+5124219,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  124.57,  610.12,2018A&A...616A...2L,100.8741,0.0420,  ,0.18,   16.10,107.01,2.01,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,11.9925,3.1717,13.54,12.21,10.48,1996AJ....112.2300W,    , 8.768,0.027, 8.193,0.018, 7.921,0.021, ,0.180,0.014, ,s 
17:07:40.85,+07:22:06.7,GJ 1210        ,A,17074083+0722066,AB   ,    0.3807,066,2010,spkdet,2011AJ....141...45H,0.92,562,2011AJ....141...45H, -521.51, -392.99,1995gcts.book.....V,        ,      ,2p,    ,        , 81.37,2.11,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,12.5024,3.2830,14.02,12.64,10.88,1996AJ....112.2300W,    , 9.284,0.026, 8.654,0.029, 8.419,0.025,J,0.137,0.014,v,s 
17:07:40.85,+07:22:06.7,GJ 1210        ,B,                ,AB   ,    0.3807,066,2010,spkdet,2011AJ....141...45H,0.92,562,2011AJ....141...45H, -521.51, -392.99,1995gcts.book.....V,        ,      ,2p,    ,        , 81.37,2.11,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.115,0.014,v,sc
17:09:31.55,+43:40:53.0,G 203-47       ,A,17093153+4340531,AB   ,    0.0067,orb,1998,radorb,1999A&A...344..897D,    ,   ,                   ,  332.59, -271.83,2018A&A...616A...2L,134.5971,0.4894,  ,3.25, 4850.00,133.80,1.62,1995gcts.book.....V 2007A&A...474..653V                                                                                ,10.4477,2.8812,11.79,10.56,99.99,1984ApJS...55..289W,    , 7.380,0.019, 6.757,0.016, 6.485,0.016, ,0.286,0.014, ,s 
17:11:52.30,-01:51:06.0,GJ 660         ,B,                ,AB   ,    0.891 ,   ,    ,      ,2013AstBu..68...53B,    ,   ,                   , -551.44, -324.82,2007A&A...474..653V,        ,      ,2p,    ,        , 85.23,2.47,1999A&A...341..121S 1995gcts.book.....V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.214,0.016,v,mc
17:15:18.92,+04:57:50.1,GJ 1214        , ,17151894+0457496,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  580.44, -749.58,2018A&A...616A...2L, 68.2653,0.1723,  ,0.34,   35.20, 68.47,0.43,2014ApJ...784..156D 1995gcts.book.....V 2016AJ....152...24W                                                            ,13.0089,3.2362,14.68,13.31,11.59,1996AJ....112.2300W,    , 9.750,0.024, 9.094,0.024, 8.782,0.020, ,0.178,0.014, ,s 
17:17:44.09,+11:40:11.9,GJ 1215        ,A,17174408+1140117,AB   ,    0.056 ,orb,1983,astorb,1988AJ.....95..237D,    ,   ,                   , -352.89, -445.55,2018A&A...616A...2L, 80.7994,0.1696,  ,1.04,  357.00, 78.78,2.59,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,13.2378,3.4730,15.10,13.62,11.77,1996AJ....112.2300W,    , 9.817,0.023, 9.260,0.023, 8.931,0.026, ,0.138,0.014, ,s 
17:18:54.55,-41:31:40.1,LSPM 1718-4131 , ,17185456-4131395,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -220.05, -911.54,2018A&A...616A...2L, 88.7885,0.1768,  ,0.63,   71.80,      ,    ,                                                                                                                       ,14.5783,4.3353,     ,     ,     ,                   ,15.3,10.613,0.021,10.001,0.023, 9.621,0.021, ,0.104,0.014, ,s 
17:19:52.97,+26:30:02.8,GJ 669         ,B,17195298+2630026,AB   ,   16.64  ,269,1999,visdet,2006AJ....131.1163S,1.57, V ,1991AJ....101.1882W, -226.13,  355.28,2018A&A...616A...2L, 92.9662,0.0615,  ,0.27,   37.20, 92.24,1.87,1995gcts.book.....V 2007A&A...474..653V                                                                                ,11.4556,3.1369,12.99,11.68, 9.94,1991AJ....101.1882W,    , 8.229,0.018, 7.637,0.033, 7.351,0.026, ,0.276,0.015, ,s 
17:31:17.17,+82:05:20.1,GJ 1220        , ,17311725+8205198,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -291.54,  483.89,2018A&A...616A...2L, 77.7089,0.0425,  ,0.19,   16.20, 77.86,2.50,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,12.6771,3.0636,14.13,12.84,11.11,1996AJ....112.2300W,    , 9.572,0.019, 9.020,0.017, 8.730,0.016, ,0.158,0.014, ,s 
17:37:03.65,-44:19:09.2,GJ 682         ,A,17370367-4419088,AB   ,    0.17  ,190,2005,AO det,2015MNRAS.449.2618W,1.01, H ,2015MNRAS.449.2618W, -706.11, -937.91,2018A&A...616A...2L,199.7031,0.0832,  ,0.21,   12.50,198.09,2.06,1995gcts.book.....V 2007A&A...474..653V                                                                                , 9.5702,2.8873,10.95, 9.71, 8.12,1990A&AS...83..357B,    , 6.544,0.023, 5.917,0.038, 5.606,0.020,J,0.234,0.014,v,s 
17:37:03.65,-44:19:09.2,GJ 682         ,B,                ,AB   ,    0.17  ,190,2005,AO det,2015MNRAS.449.2618W,1.01, H ,2015MNRAS.449.2618W, -706.11, -937.91,2018A&A...616A...2L,199.7031,0.0832,  ,    ,        ,198.09,2.06,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.139,0.014,v,sc
17:46:04.66,+24:39:04.9,LHS 3324       , ,17460465+2439049,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -371.16,  508.40,2018A&A...616A...2L, 66.7587,0.0467,  ,0.20,   24.80, 69.93,2.19,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,11.5457,2.5872,12.68,11.57,10.14,1996AJ....112.2300W,    , 8.814,0.024, 8.305,0.033, 8.059,0.026, ,0.278,0.015, ,s 
17:46:14.40,-32:06:09.0,GJ 2130        ,C,                ,BC   ,   <1     ,   ,    ,      ,1999A&A...344..897D,    ,   ,                   ,  -78.49, -272.19,2018A&A...616A...2L, 72.2886,0.1805,nB,    ,        , 70.60,1.59,2000A&AS..144...45F 2006AJ....132.2360H 2006AJ....132.2360H                                                            ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.268,0.014,v,mc
17:46:27.50,+27:43:14.0,GJ 695         ,D,                ,AD   ,    0.265 ,   ,    ,      ,1994AJ....108.2338H,    ,   ,                   , -306.47, -770.18,2018A&A...616A...2L,119.1128,0.4848,nA,    ,        ,120.32,0.16,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.200,     ,j,mc
17:46:29.35,-08:42:36.5,LTT 7077       ,A,17462934-0842362,AB   ,    0.210 ,orb,2019,radorb,2020AJ....159..290W,0.12, Ks,This work          ,  -44.20, -428.04,2018A&A...616A...2L, 76.5863,0.0831,  ,0.18,    9.58, 77.18,1.71,2019AJ....157..216W                                                                                                    ,11.2731,2.9733,12.72,11.44, 9.78,2015AJ....149....5W,    , 8.198,0.024, 7.693,0.042, 7.353,0.021,J,0.235,0.017,u,s 
17:46:29.35,-08:42:36.5,LTT 7077       ,B,                ,AB   ,    0.210 ,orb,2019,radorb,2020AJ....159..290W,0.12, Ks,This work          ,  -44.20, -428.04,2018A&A...616A...2L, 76.5863,0.0831,  ,    ,        , 77.18,1.71,2019AJ....157..216W                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.220,0.014,u,sc
17:46:34.22,-57:19:08.7,GJ 693         , ,17463427-5719081,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,-1117.14,-1353.81,2018A&A...616A...2L,169.8613,0.1184,  ,0.09,    2.81,171.10,2.22,1995gcts.book.....V 2007A&A...474..653V                                                                                , 9.5811,2.5863,10.76, 9.59, 8.17,1990A&AS...83..357B,    , 6.855,0.021, 6.297,0.036, 6.016,0.017, ,0.280,0.014, ,s 
17:46:40.66,-32:14:04.4,SCR 1746-3214  , ,17464063-3214045,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  205.39,  102.97,2018A&A...616A...2L, 82.9169,0.1054,  ,0.52,   34.70, 87.01,1.36,2019AJ....157..216W                                                                                                    ,13.9734,3.8273,16.15,14.47,12.40,2015AJ....149....5W,    ,10.350,0.024, 9.739,0.025, 9.381,0.023, ,0.116,0.014, ,s 
17:51:35.56,+37:49:35.3,LP 278-42      , ,17513557+3749347,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -89.88,  349.32,2018A&A...616A...2L, 67.7138,0.0612,  ,0.54,   74.30, 76.30,2.80,2014ApJ...784..156D                                                                                                    ,14.0917,3.7078,     ,     ,     ,                   ,14.6,10.442,0.020, 9.839,0.020, 9.496,0.018, ,0.129,0.014, ,s 
17:57:48.51,+04:41:36.4,BARNARDS STAR  , ,17574849+0441405,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -802.80,10362.54,2018A&A...616A...2L,547.4506,0.2899,  ,0.13,    4.04,545.51,0.29,1999AJ....118.1086B 2014ApJ...784..156D 1995gcts.book.....V 2007A&A...474..653V                                        , 8.1951,2.8405, 9.57, 8.35, 6.78,1990A&AS...83..357B,    , 5.244,0.020, 4.834,0.034, 4.524,0.020, ,0.155,0.014, ,s 
18:02:16.62,+64:15:44.3,LP 71-82       , ,18021660+6415445,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  196.04, -383.60,2018A&A...616A...2L,128.4872,0.0576,  ,0.27,   32.20,117.80,3.70,2014ApJ...784..156D                                                                                                    ,11.7727,3.2639,     ,     ,     ,                   ,12.1, 8.541,0.024, 7.962,0.023, 7.652,0.020, ,0.157,0.014, ,s 
18:02:46.27,+37:31:03.1,GJ 1223        , ,18024624+3731048,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  170.95,-1141.56,2018A&A...616A...2L, 81.8797,0.0588,  ,0.48,   67.90, 92.73,3.03,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,13.1050,3.4297,14.80,13.40,11.56,1996AJ....112.2300W,    , 9.720,0.021, 9.189,0.022, 8.887,0.018, ,0.139,0.014, ,s 
18:03:36.06,-18:58:50.6,G 154-43       ,A,18033605-1858503,AB   ,    0.99  ,...,2015,astdet,2017AJ....153...14W,    ,   ,                   ,  173.16, -341.84,2018A&A...616A...2L, 76.1982,0.7880,  ,2.73, 2030.00, 77.21,1.08,2019AJ....157..216W                                                                                                    ,12.4562,3.2794,14.13,12.72,10.90,2015AJ....149....5W,    , 9.131,0.019, 8.530,0.031, 8.275,0.034,J,0.177,0.015,w,s 
18:03:36.06,-18:58:50.6,G 154-43       ,B,                ,AB   ,    0.99  ,...,2015,astdet,2017AJ....153...14W,    ,   ,                   ,  173.16, -341.84,2018A&A...616A...2L, 76.1982,0.7880,  ,    ,        , 77.21,1.08,2019AJ....157..216W                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.107,0.014,w,sc
18:05:44.66,-14:22:42.5,LSPM 1805-1422 , ,18054470-1422425,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -344.93,   24.88,2018A&A...616A...2L,105.5637,0.1437,  ,0.66,   67.30,104.80,7.30,2018AJ....155..176F                                                                                                    ,13.2770,3.6839,     ,     ,     ,                   ,13.7, 9.777,0.022, 9.209,0.022, 8.861,0.021, ,0.116,0.014, ,s 
18:06:48.56,+17:20:47.2,LP 449-10      , ,18064856+1720472,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,   20.11,  165.78,2018A&A...616A...2L, 66.9905,0.0500,  ,0.16,   10.70, 79.40,2.00,2014ApJ...784..156D                                                                                                    ,12.4772,2.8776,     ,     ,     ,                   ,12.6, 9.490,0.023, 8.917,0.029, 8.652,0.022, ,0.196,0.014, ,s 
18:07:32.85,-15:57:47.1,GJ 1224        , ,18073292-1557464,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -618.43, -347.10,2018A&A...616A...2L,125.5872,0.0705,  ,0.17,    7.97,123.99,0.85,1995gcts.book.....V 2016AJ....152...24W                                                                                ,11.8780,3.2220,13.61,12.21,10.43,1996AJ....112.2300W,    , 8.639,0.024, 8.085,0.044, 7.827,0.027, ,0.148,0.014, ,s 
18:11:15.3 ,-78:59:23  ,L 43-72        ,B,                ,AB   ,    1.36  ,   ,    ,      ,2018A&A...616A...2L,1.47, G ,2018A&A...616A...2L,   60.50,  304.05,2018A&A...616A...2L, 85.5128,0.2736,w ,    ,        , 84.04,1.46,2016AJ....152...24W 2017AJ....153...14W                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.177,0.014,v,mc
18:16:31.54,+04:52:45.8,G 140-51       , ,18163154+0452456,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -155.71,  407.38,2018A&A...616A...2L, 68.1534,0.1085,  ,0.53,   57.60, 77.10,1.20,2014ApJ...784..156D                                                                                                    ,13.0379,3.2396,     ,     ,     ,                   ,13.4, 9.798,0.027, 9.148,0.024, 8.832,0.023, ,0.174,0.014, ,s 
18:18:03.41,+38:46:34.3,LHS 461        ,B,18180345+3846359,AB   ,    9.74  ,280,1998,visdet,2006AJ....131.1163S,1.66, V ,1996AJ....112.2300W, -377.62,-1050.39,2018A&A...616A...2L, 88.0473,0.0484,  ,0.20,   19.50, 92.07,2.27,2014ApJ...784..156D 2014ApJ...784..156D 1995gcts.book.....V                                                            ,12.1902,2.9314,13.54,12.29,10.71,1996AJ....112.2300W,    , 9.197,0.023, 8.629,0.024, 8.370,0.017, ,0.165,0.014, ,s 
18:18:57.23,+66:11:33.4,LHS 3376       , ,18185725+6611332,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  434.87, -442.59,2018A&A...616A...2L,130.7722,0.0443,  ,0.21,   18.00,138.63,2.33,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,11.9203,3.1339,13.49,12.15,10.45,1996AJ....112.2300W,    , 8.740,0.021, 8.264,0.049, 7.948,0.018, ,0.135,0.014, ,s 
18:22:06.68,+06:20:37.7,GJ 712         , ,18220671+0620376,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,-1190.50,  111.15,2018A&A...616A...2L, 67.5942,0.0599,  ,0.20,   13.50, 68.90,2.20,1995gcts.book.....V                                                                                                    ,11.3837,2.5924,12.60,11.48,10.02,1990A&AS...83..357B,    , 8.671,0.021, 8.132,0.047, 7.935,0.027, ,0.294,0.015, ,s 
18:22:27.11,+62:03:01.8,GJ 1227        , ,18222719+6203025,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -929.20,-1233.09,1995gcts.book.....V,        ,      ,2p,    ,        ,119.76,2.08,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,11.8207,3.1693,13.46,12.12,10.35,1990A&AS...83..357B,    , 8.640,0.032, 8.047,0.024, 7.743,0.023, ,0.162,0.014, ,s 
18:23:28.4 ,+28:10:04  ,LTT 15435      ,B,                ,AB   ,    1.26  ,   ,    ,      ,2018A&A...616A...2L,2.1 , i',2013MNRAS.429..859J,  -77.10, -183.65,2018A&A...616A...2L, 67.6000,0.0566,w ,    ,        , 75.00,2.30,2014ApJ...784..156D                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.130,0.014,v,mc
18:24:23.59,-05:36:49.2,WIS 1824-0536  , ,18242359-0536488,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,   50.82, -447.63,2018A&A...616A...2L, 75.5040,0.0998,  ,0.62,   40.80,      ,    ,                                                                                                                       ,14.4473,4.0434,     ,     ,     ,                   ,15.1,10.600,0.024,10.034,0.026, 9.620,0.024, ,0.115,0.014, ,s 
18:41:09.77,+24:47:14.3,GJ 1230        ,A,18410977+2447143,AC   ,    0.004 ,orb,1998,radorb,1999A&A...344..897D,0.08, Ks,This work          ,  505.30,   87.05,2018A&A...616A...2L,100.7234,0.0493,  ,0.24,   34.30, 90.83,1.94,2014ApJ...784..156D 2014ApJ...784..156D 1995gcts.book.....V                                                            ,10.7227,3.1078,12.32,10.96, 9.24,2019AJ....157..216W,    , 7.528,0.018, 6.912,0.038, 6.616,0.023,J,0.255,0.014,u,s 
18:41:09.77,+24:47:14.3,GJ 1230        ,C,                ,AC   ,    0.004 ,orb,1998,radorb,1999A&A...344..897D,0.08, Ks,This work          ,  505.30,   87.05,2018A&A...616A...2L,100.7234,0.0493,  ,    ,        , 90.83,1.94,2014ApJ...784..156D 2014ApJ...784..156D 1995gcts.book.....V                                                            ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.241,0.014,u,sc
18:41:09.81,+24:47:19.5,GJ 1230        ,B,18410981+2447195,AC-B ,    5.117 ,006,2003,astdet,2012AJ....144...64D,2.56, V ,2019AJ....157..216W,  498.75,   57.35,2018A&A...616A...2L,100.6830,0.0708,  ,0.46,   99.40, 90.83,1.94,2014ApJ...784..156D 2014ApJ...784..156D 1995gcts.book.....V                                                            ,12.9574,3.5720,14.87,13.24,11.31,2019AJ....157..216W,    , 8.860,0.132, 8.031,0.162, 7.774,0.106, ,0.195,0.018, ,s 
18:41:09.81,-43:47:32.8,SCR 1841-4347  , ,18410977-4347327,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -796.91,  -85.48,2018A&A...616A...2L, 79.8346,0.1014,  ,0.63,   54.40, 82.13,0.67,2019AJ....157..216W                                                                                                    ,14.1635,4.0010,16.46,14.72,12.59,2011AJ....141...21W,    ,10.477,0.023, 9.939,0.026, 9.603,0.021, ,0.111,0.014, ,s 
18:41:37.40,+39:42:12.2,G 205-35       , ,18413741+3942123,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -258.58, -180.53,2018A&A...616A...2L, 80.0574,0.0416,  ,0.17,   14.00, 87.30,1.40,2014ApJ...784..156D                                                                                                    ,12.1893,2.9037,13.42,12.20,10.61,1987AJ.....93..451W,    , 9.216,0.030, 8.639,0.024, 8.375,0.019, ,0.184,0.014, ,s 
18:42:11.10,-23:28:58.6,LP 867-15      , ,18421107-2328582,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  181.15, -242.53,2018A&A...616A...2L, 94.1546,0.0502,  ,0.06,   95.80, 96.70,2.80,2018AJ....155..176F                                                                                                    ,10.9673,2.5436,     ,     ,     ,                   ,11.0, 8.261,0.024, 7.729,0.040, 7.436,0.024, ,0.259,0.014, ,s 
18:42:44.99,+13:54:17.1,LTT 15516      , ,18424498+1354168,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -31.05,  354.20,2018A&A...616A...2L, 91.4293,0.0709,  ,0.22,   17.70, 91.08,0.73,2014ApJ...784..156D 2014AJ....147...85R 2016AJ....152...24W                                                            ,11.3995,2.9109,12.86,11.58, 9.95,2014AJ....147...85R,    , 8.361,0.018, 7.813,0.038, 7.551,0.021, ,0.251,0.014, ,s 
18:42:46.94,+59:37:36.8,GJ 725         ,B,18424688+5937374,AB   ,   12.62  ,172,2000,visdet,2006AJ....131.1163S,0.79, V ,1996AJ....112.2300W,-1400.02, 1862.40,2018A&A...616A...2L,283.8624,0.1065,  ,0.15,    4.58,283.83,1.46,1995gcts.book.....V 2007A&A...474..653V 2007A&A...474..653V                                                            , 8.5216,2.6280, 9.69, 8.57, 7.13,1996AJ....112.2300W,    , 5.721,0.020, 5.197,0.024, 5.000,0.023, ,0.265,0.014, ,s 
18:43:06.97,-54:36:48.4,LHS 5341       , ,18430697-5436481,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -137.30, -492.51,2018A&A...616A...2L, 97.6612,0.0638,  ,0.18,   12.90,101.57,1.01,2018AJ....155..265H                                                                                                    ,11.5056,3.0059,12.97,11.68,10.03,2015AJ....149....5W,    , 8.415,0.025, 7.789,0.022, 7.488,0.018, ,0.240,0.014, ,s 
18:45:22.94,+18:51:58.5,G 184-24       , ,18452294+1851585,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -138.70, -262.62,2018A&A...616A...2L, 70.9655,0.0440,  ,0.15,   14.70, 77.80,0.90,2014ApJ...784..156D                                                                                                    ,12.2906,2.9326,     ,     ,     ,                   ,12.5, 9.273,0.037, 8.639,0.036, 8.431,0.022, ,0.207,0.014, ,s 
18:48:17.54,+07:41:21.1,G 141-36       , ,18481752+0741210,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  376.33,  249.30,2018A&A...616A...2L,131.1990,0.0788,  ,0.22,   14.90,139.50,2.90,2014ApJ...784..156D                                                                                                    ,12.3134,3.5211,     ,     ,     ,                   ,12.7, 8.853,0.024, 8.261,0.027, 7.913,0.021, ,0.136,0.014, ,s 
18:49:49.37,-23:50:10.4,GJ 729         , ,18494929-2350101,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  639.34, -193.55,2018A&A...616A...2L,336.1228,0.0641,  ,0.14,    5.35,337.22,1.97,1995gcts.book.....V 2007A&A...474..653V                                                                                , 9.1259,2.8377,10.44, 9.20, 7.65,1990A&AS...83..357B,    , 6.222,0.018, 5.655,0.034, 5.370,0.016, ,0.174,0.014, ,s 
18:49:54.47,+18:40:28.8,G 184-31       , ,18495449+1840295,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -109.30, -278.64,2018A&A...616A...2L, 83.8830,0.0717,  ,0.20,   18.50,104.40,7.20,2016AJ....151..160F                                                                                                    ,12.5441,3.1487,     ,     ,     ,                   ,12.8, 9.380,0.023, 8.815,0.026, 8.509,0.018, ,0.162,0.014, ,s 
18:53:39.92,-38:36:44.5,GJ 732         , ,18533991-3836442,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  353.39, -924.59,2018A&A...616A...2L, 80.2529,0.0796,  ,0.21,   16.40, 74.70,1.80,1995gcts.book.....V                                                                                                    ,11.3341,2.8235,12.66,11.45, 9.87,2015AJ....149....5W,    , 8.396,0.018, 7.818,0.018, 7.589,0.016, ,0.289,0.014, ,s 
18:55:47.89,-69:14:15.1,SCR 1855-6914  , ,18554792-6914153,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  458.96, -693.19,2018A&A...616A...2L, 86.1196,0.0784,  ,0.55,   80.60, 86.64,0.71,2019AJ....157..216W                                                                                                    ,14.2529,4.0565,16.61,14.79,12.66,2011AJ....141...21W,    ,10.466,0.021, 9.877,0.021, 9.512,0.021, ,0.109,0.014, ,s 
19:07:43.00,+32:32:41.5,GJ 747         ,A,19074283+3232396,AB   ,    0.2881,orb,2000,astrad,2000A&A...364..665S,0.12, Ks,This work          , 1233.95, 1072.66,1995gcts.book.....V,        ,      ,2p,    ,        ,122.30,2.50,1995gcts.book.....V                                                                                                    ,10.0466,2.6638,11.26,10.10, 8.65,1996AJ....112.2300W,    , 7.242,0.023, 6.665,0.018, 6.416,0.020,J,0.214,0.001,q,s 
19:07:43.00,+32:32:41.5,GJ 747         ,B,                ,AB   ,    0.2881,orb,2000,astrad,2000A&A...364..665S,0.12, Ks,This work          , 1233.95, 1072.66,1995gcts.book.....V,        ,      ,2p,    ,        ,122.30,2.50,1995gcts.book.....V                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.200,0.001,q,sc
19:09:50.87,+17:40:06.4,GJ 1232        , ,19095098+1740074,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -641.44, -424.53,2018A&A...616A...2L, 97.4518,0.1596,  ,0.18,    9.64, 95.71,1.86,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,11.9560,3.1246,13.50,12.18,10.47,1996AJ....112.2300W,    , 8.819,0.029, 8.199,0.023, 7.902,0.020, ,0.189,0.014, ,s 
19:12:14.60,+02:53:11.0,GJ 748         ,B,                ,AB   ,    0.149 ,   ,    ,      ,2001AJ....121.1607B,    ,   ,                   , 1760.99, -554.09,2018A&A...616A...2L,106.2794,1.0634,nA,    ,        , 99.83,1.06,2014AJ....148...91L 1998A&A...330..585M 1995gcts.book.....V                                                            ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.192,0.003,b,mc
19:12:39.25,-36:14:56.6,WIS 1912-3615  , ,19123922-3614555,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  772.88,-1956.07,2018A&A...616A...2L, 87.2400,0.2133,  ,0.16,    8.37, 87.24,1.44,2017AJ....154..191J                                                                                                    ,12.4944,2.9544,13.91,12.64,11.00,2017AJ....154..191J,    , 9.523,0.022, 9.008,0.057, 8.769,0.019, ,0.138,0.014, ,s 
19:16:24.85,+84:13:41.1,LSPM 1916+8413 , ,19162483+8413411,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -47.15,  150.21,2018A&A...616A...2L, 70.1870,0.0391,  ,0.41,   60.30, 88.30,4.30,2016AJ....151..160F                                                                                                    ,13.2911,3.3090,     ,     ,     ,                   ,13.6, 9.977,0.024, 9.380,0.028, 9.058,0.020, ,0.150,0.014, ,s 
19:20:33.46,-07:39:43.8,GJ 754.1       ,B,19203346-0739435,AB   ,   27.3   ,306,2003,visdet,2005ApJS..161..394F,    ,   ,                   ,  -70.35, -177.68,2018A&A...616A...2L, 95.1767,0.0828,  ,0.15,    6.35, 97.00,2.12,1995gcts.book.....V 2007A&A...474..653V                                                                                ,10.9668,2.5675,11.64,10.60, 9.33,1990A&AS...83..357B,    , 8.221,0.029, 7.661,0.026, 7.414,0.020, ,0.259,0.014, ,s 
19:20:47.98,-45:33:29.7,GJ 754         , ,19204795-4533283,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  659.33,-2897.03,2018A&A...616A...2L,169.0921,0.2165,  ,0.16,    8.29,170.40,0.57,2005AJ....129.1954J 1995gcts.book.....V 2016AJ....152...24W                                                            ,10.7405,3.0524,12.23,10.94, 9.25,1990A&AS...83..357B,    , 7.661,0.019, 7.130,0.024, 6.845,0.026, ,0.175,0.014, ,s 
19:20:54.26,-82:33:16.1,LHS 475        , ,19205439-8233170,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  342.18,-1230.22,2018A&A...616A...2L, 80.0903,0.0417,  ,0.19,   19.80, 83.04,0.93,2011AJ....141..117J                                                                                                    ,11.4174,2.7323,12.69,11.51,10.00,2011AJ....141..117J,    , 8.555,0.030, 8.004,0.038, 7.686,0.042, ,0.275,0.015, ,s 
19:21:38.70,+20:52:03.2,GJ 1235        , ,19213867+2052028,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -948.34,-1455.73,2018A&A...616A...2L, 94.1985,0.2407,  ,0.20,   16.00, 97.81,1.86,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,11.9501,3.0843,13.37,12.09,10.44,1996AJ....112.2300W,    , 8.796,0.020, 8.219,0.036, 7.935,0.016, ,0.194,0.014, ,s 
19:22:02.05,+07:02:30.8,GJ 1236        , ,19220206+0702310,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -740.02, -444.90,2018A&A...616A...2L, 94.1932,0.0657,  ,0.20,   13.80, 95.55,0.87,2014ApJ...784..156D 2007A&A...474..653V 2016AJ....152...24W                                                            ,11.2592,2.5925,12.40,11.27, 9.86,1996AJ....112.2300W,    , 8.524,0.026, 7.937,0.023, 7.688,0.020, ,0.223,0.014, ,s 
19:24:16.30,+75:33:11.9,GJ 1238        , ,19241634+7533121,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  369.64,  592.37,2018A&A...616A...2L, 94.0738,0.0551,  ,0.57,   94.00, 83.99,3.29,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,13.4037,3.6740,15.38,13.81,11.84,1996AJ....112.2300W,    , 9.908,0.022, 9.280,0.026, 8.963,0.021, ,0.121,0.014, ,s 
19:44:53.80,-23:37:59.3,LP 869-26      ,A,19445376-2337591,AB   ,    0.828 ,353,2005,AO det,2006A&A...460L..19M,0.08, K',2006A&A...460L..19M,  318.22, -134.14,2018A&A...616A...2L, 69.0936,0.5902,  ,3.23, 2420.00, 67.87,1.10,2017AJ....154..151B                                                                                                    ,12.7416,3.2882,14.09,12.65,10.85,2015AJ....149....5W,    , 9.169,0.029, 8.571,0.044, 8.265,0.027,J,0.159,0.014,v,s 
19:44:53.80,-23:37:59.3,LP 869-26      ,B,                ,AB   ,    0.828 ,353,2005,AO det,2006A&A...460L..19M,0.08, K',2006A&A...460L..19M,  318.22, -134.14,2018A&A...616A...2L, 69.0936,0.5902,  ,    ,        , 67.87,1.10,2017AJ....154..151B                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.152,0.014,v,sc
19:45:45.49,+27:07:31.7,GJ 766         ,A,19454548+2707318,AB   ,    0.57  ,048,1989,astdet,1990ApJS...74..275H,0.5 , V ,1991AJ....101.1071H,  -46.54,-1224.93,2018A&A...616A...2L, 93.5139,0.0569,w ,0.27,   29.90, 87.42,2.02,2014ApJ...784..156D 1999A&A...341..121S 1995gcts.book.....V                                                            ,11.4731,2.8552,12.37,11.13, 9.52,1996AJ....112.2300W,    , 7.998,0.032, 7.410,0.016, 7.144,0.020,J,0.215,0.014,v,s 
19:45:45.49,+27:07:31.7,GJ 766         ,B,                ,AB   ,    0.57  ,048,1989,astdet,1990ApJS...74..275H,0.5 , V ,1991AJ....101.1071H,  -46.54,-1224.93,2018A&A...616A...2L, 93.5139,0.0569,w ,    ,        , 87.42,2.02,2014ApJ...784..156D 1999A&A...341..121S 1995gcts.book.....V                                                            ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.184,0.014,v,sc
19:48:40.82,+35:55:17.3,G 125-34       , ,19484080+3555178,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,   54.03, -288.05,2018A&A...616A...2L, 74.4282,0.0391,  ,0.14,   10.00, 69.30,2.60,2014ApJ...784..156D                                                                                                    ,11.8095,2.7487,     ,     ,     ,                   ,11.9, 8.909,0.027, 8.332,0.021, 8.097,0.020, ,0.237,0.014, ,s 
19:51:09.33,+46:29:00.3,GJ 1243        , ,19510930+4628598,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  183.29,  266.01,2018A&A...616A...2L, 83.4814,0.0366,  ,0.14,    9.00, 78.94,1.66,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,11.5509,2.8372,12.83,11.63,10.09,1984ApJS...55..289W,    , 8.586,0.023, 8.045,0.020, 7.773,0.016, ,0.248,0.014, ,s 
19:51:35.89,-35:10:37.5,2MA 1951-3510  ,A,19513587-3510375,AB   ,    1.9   ,131,2013,visdet,2019AJ....157..216W,0.3 , I ,2019AJ....157..216W,  382.47,   97.55,2018A&A...616A...2L, 88.2318,0.0600,w ,0.21,   16.60, 85.30,6.40,2016AJ....151..160F                                                                                                    ,12.2039,3.0883,13.06,11.75,10.08,2015AJ....149....5W,    , 8.581,0.020, 8.044,0.024, 7.735,0.023,J,0.164,0.014,v,s 
19:51:35.89,-35:10:37.5,2MA 1951-3510  ,B,                ,AB   ,    1.9   ,131,2013,visdet,2019AJ....157..216W,0.3 , I ,2019AJ....157..216W,  382.47,   97.55,2018A&A...616A...2L, 88.2318,0.0600,w ,    ,        , 85.30,6.40,2016AJ....151..160F                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.147,0.014,v,sc
19:53:54.50,+44:24:53.5,GJ 1245        ,A,19535443+4424541,AC   ,    0.8267,orb,2005,astrad,2016AJ....152..141B,1.05, Ks,2016AJ....152..141B,  441.56, -434.24,2018A&A...616A...2L,213.1329,0.5937,  ,3.47, 5010.00,220.93,0.94,2014ApJ...784..156D 2014ApJ...784..156D 2010A&A...514A..84S 1995gcts.book.....V                                        ,11.4663,3.7117,13.41,11.81, 9.80,1996AJ....112.2300W,    , 7.791,0.023, 7.194,0.016, 6.854,0.016,J,0.111,0.001,c,s 
19:53:55.14,+44:24:54.3,GJ 1245        ,B,19535508+4424550,AC-B ,    6.964 ,083,1998,astdet,2012AJ....144...64D,0.60, V ,1996AJ....112.2300W,  350.51, -480.12,2018A&A...616A...2L,214.5285,0.0824,  ,0.36,   55.90,220.93,0.94,2014ApJ...784..156D 2014ApJ...784..156D 2010A&A...514A..84S 1995gcts.book.....V                                        ,11.9190,3.8419,14.01,12.36,10.28,1996AJ....112.2300W,    , 8.275,0.026, 7.728,0.031, 7.387,0.018, ,0.113,0.014, ,s 
19:54:20.63,-23:56:40.4,GJ 770         ,C,19542064-2356398,AC   ,   41.44  ,107,2001,visdet,2012AJ....144...62A,4.80, Ks,2006AJ....131.1163S, -127.10, -407.32,2018A&A...616A...2L, 70.5967,0.0773,  ,0.45,   61.30, 71.18,0.42,1995gcts.book.....V 2007A&A...474..653V                                                                                ,13.2461,3.4053,     ,     ,     ,                   ,13.7, 9.791,0.021, 9.193,0.024, 8.839,0.023, ,0.166,0.014, ,s 
20:00:05.70,+30:57:32.2,LSPM 2000+3057 , ,20000565+3057300,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  377.47, 1279.05,2018A&A...616A...2L, 85.8148,0.0781,  ,0.66,   96.10,      ,    ,                                                                                                                       ,14.3259,4.0647,     ,     ,     ,                   ,14.8,10.674,0.022,10.114,0.021, 9.778,0.018, ,0.102,0.014, ,s 
20:03:51.00,+05:59:44.4,GJ 1248        , ,20035098+0559440,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -495.67, -799.59,2018A&A...616A...2L, 75.3873,0.0597,  ,0.17,   17.30, 79.50,4.00,1995gcts.book.....V                                                                                                    ,11.1184,2.3095,12.11,11.07, 9.85,1996AJ....112.2300W,    , 8.632,0.023, 8.076,0.038, 7.868,0.021, ,0.267,0.014, ,s 
20:04:01.95,-65:35:58.3,GJ 774         ,B,20040195-6535586,AB   ,   17.53  ,280,2000,visdet,2006AJ....131.1163S,1.48, V ,1990A&AS...83..357B,  127.03, -854.33,2018A&A...616A...2L, 77.8623,0.0670,  ,0.23,   40.40, 76.12,6.36,2000A&AS..144...45F 1995gcts.book.....V                                                                                ,11.6269,2.6539,12.83,11.71,10.24,1990A&AS...83..357B,    , 8.871,0.020, 8.378,0.042, 8.129,0.034, ,0.220,0.015, ,s 
20:07:48.04,-31:45:28.9,GJ 781.1       ,A,20074802-3145284,AC   ,    1     ,   ,    ,      ,Winters, in prep   ,    ,   ,                   ,  287.49, -750.64,2018A&A...616A...2L, 68.0088,0.0852,  ,0.20,   16.50, 64.20,4.56,1995gcts.book.....V 2007A&A...474..653V                                                                                ,11.1254,2.8323,12.22,11.12, 9.73,1990A&AS...83..357B,    , 8.367,0.029, 7.833,0.034, 7.591,0.024,J,0.260,0.014,v,s 
20:07:48.04,-31:45:28.9,GJ 781.1       ,C,                ,AC   ,    1     ,   ,    ,      ,Winters, in prep   ,    ,   ,                   ,  287.49, -750.64,2018A&A...616A...2L, 68.0088,0.0852,  ,    ,        , 64.20,4.56,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.199,0.014,v,sc
20:09:18.24,-01:13:38.2,2MA 2009-0113  , ,20091824-0113377,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -43.63, -373.72,2018A&A...616A...2L, 92.5166,0.1155,  ,0.27,   33.20, 95.95,1.54,2014AJ....147...85R                                                                                                    ,12.6943,3.3397,14.47,12.98,11.16,2014AJ....147...85R,    , 9.403,0.026, 8.832,0.025, 8.512,0.023, ,0.146,0.014, ,s 
20:26:05.29,+58:34:22.5,GJ 1253        , ,20260528+5834224,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  261.08,  542.99,2018A&A...616A...2L,104.3181,0.0524,  ,0.26,   32.00,109.25,2.58,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,12.3653,3.3493,14.04,12.64,10.86,1996AJ....112.2300W,    , 9.029,0.039, 8.483,0.073, 8.095,0.021, ,0.158,0.014, ,s 
20:28:03.74,-76:40:15.9,GJ 1251        , ,20280382-7640164,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  723.67,-1242.42,2018A&A...616A...2L, 77.6990,0.0476,  ,0.22,   29.90, 77.40,0.60,2005AJ....129.1954J 2016AJ....152...24W                                                                                ,12.3935,2.9988,13.88,12.58,10.91,2015AJ....149....5W,    , 9.359,0.022, 8.875,0.025, 8.600,0.025, ,0.169,0.014, ,s 
20:29:48.32,+09:41:20.2,GJ 791.2       ,A,20294834+0941202,AB   ,    0.1037,orb,2009,astrad,2016AJ....152..141B,1.28, Ks,2016AJ....152..141B,  669.34,  101.33,2018A&A...616A...2L,133.8113,1.3869,  ,6.71,20300.00,113.05,0.30,2000AJ....120.1106B 2014ApJ...784..156D 1995gcts.book.....V                                                            ,11.4665,3.1806,13.08,11.73, 9.98,1990A&AS...83..357B,    , 8.228,0.020, 7.666,0.036, 7.307,0.024,J,0.237,0.004,c,s 
20:29:48.32,+09:41:20.2,GJ 791.2       ,B,                ,AB   ,    0.1037,orb,2009,astrad,2016AJ....152..141B,1.28, Ks,2016AJ....152..141B,  669.34,  101.33,2018A&A...616A...2L,133.8113,1.3869,  ,    ,        ,113.05,0.30,2000AJ....120.1106B 2014ApJ...784..156D 1995gcts.book.....V                                                            ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.114,0.002,c,sc
20:31:25.64,+38:33:44.3,GJ 792         ,A,20312561+3833432,AB   ,    0.118 ,252,2012,lkydet,2014ApJ...789..102J,1.49, i',2014ApJ...789..102J,  195.40,  714.35,2018A&A...616A...2L, 68.7044,0.3940,  ,2.92, 4330.00, 68.71,1.10,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,12.1475,2.8652,13.48,12.24,10.67,1996AJ....112.2300W,    , 9.193,0.021, 8.627,0.021, 8.358,0.016,J,0.191,0.014,v,s 
20:31:25.64,+38:33:44.3,GJ 792         ,B,                ,AB   ,    0.118 ,252,2012,lkydet,2014ApJ...789..102J,1.49, i',2014ApJ...789..102J,  195.40,  714.35,2018A&A...616A...2L, 68.7044,0.3940,  ,    ,        , 68.71,1.10,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.116,0.014,v,sc
20:40:33.87,+15:29:58.9,GJ 1256        , ,20403364+1529572,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1321.00,  662.23,2018A&A...616A...2L,104.8892,0.0851,  ,0.22,   24.50,105.09,0.87,2014ApJ...784..156D 1995gcts.book.....V 2016AJ....152...24W                                                            ,11.8446,3.1509,13.45,12.10,10.38,1996AJ....112.2300W,    , 8.641,0.027, 8.075,0.016, 7.749,0.031, ,0.189,0.014, ,s 
20:49:09.94,-40:12:06.2,SCR 2049-4012  ,A,20490993-4012062,AB   ,    0.0137,orb,2018,astorb,2018AJ....155..265H,    ,   ,                   ,  -67.70,   -9.69,2018A&A...616A...2L,105.1555,0.2656,  ,0.85,  300.00,104.39,0.87,2018AJ....155..265H                                                                                                    ,11.8391,3.2434,13.53,12.12,10.31,2015AJ....150....6H,    , 8.596,0.030, 8.018,0.027, 7.704,0.023,J,0.165,0.014,w,s 
20:49:09.94,-40:12:06.2,SCR 2049-4012  ,B,                ,AB   ,    0.0137,orb,2018,astorb,2018AJ....155..265H,    ,   ,                   ,  -67.70,   -9.69,2018A&A...616A...2L,105.1555,0.2656,  ,    ,        ,104.39,0.87,2018AJ....155..265H                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.103,0.014,w,sc
20:50:16.17,-34:24:42.6,LSPM 2050-3424 , ,20501615-3424424,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  335.61, -296.94,2018A&A...616A...2L,104.0706,0.0869,  ,0.23,   29.20,105.61,1.00,2018AJ....155..265H                                                                                                    ,12.0651,3.1929,13.74,12.31,10.55,2015AJ....149....5W,    , 8.821,0.027, 8.272,0.046, 7.997,0.020, ,0.166,0.014, ,s 
20:52:33.03,-16:58:29.0,LP 816-60      , ,20523304-1658289,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -309.21,   37.34,2018A&A...616A...2L,178.1243,0.0849,  ,0.19,   18.10,175.03,3.40,2007A&A...474..653V                                                                                                    ,10.0716,2.9114,11.46,10.25, 8.66,2010MNRAS.403.1949K,    , 7.090,0.023, 6.517,0.044, 6.199,0.021, ,0.238,0.014, ,s 
20:53:33.06,+10:37:02.3,LHS 3593       , ,20533304+1037020,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -492.56, -447.02,2018A&A...616A...2L, 77.8446,0.0668,  ,0.16,   11.80, 74.73,2.16,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,12.4552,3.0324,13.97,12.67,11.01,1996AJ....112.2300W,    , 9.348,0.022, 8.753,0.028, 8.481,0.021, ,0.180,0.014, ,s 
20:55:37.12,-14:03:54.8,GJ 810         ,B,20553706-1403545,AC-B ,  107.12  ,185,2001,visdet,2003AJ....125..332J,2.13, V ,2003AJ....125..332J, 1420.74, -472.12,2018A&A...616A...2L, 80.2319,0.0881,  ,0.25,   35.00, 78.49,0.49,2011AJ....141..117J 2011AJ....141..117J 2016AJ....152...24W 2016AJ....152...24W 1995gcts.book.....V                    ,12.9197,3.2380,14.61,13.25,11.46,1990A&AS...83..357B,    , 9.717,0.024, 9.218,0.024, 8.915,0.021, ,0.140,0.014, ,s 
20:55:37.77,-14:02:08.1,GJ 810         ,A,20553771-1402078,AC   ,    0.0648,orb,2018,radorb,2018A&A...619A..32B,0.33, Ks,2018A&A...619A..32B, 1425.49, -464.30,2018A&A...616A...2L, 77.0149,0.3956,  ,1.64, 1670.00, 78.58,0.49,2011AJ....141..117J 2011AJ....141..117J 2016AJ....152...24W 2016AJ....152...24W 1995gcts.book.....V                    ,11.0453,2.8682,12.46,11.24, 9.62,1990A&AS...83..357B,    , 8.117,0.027, 7.638,0.040, 7.365,0.026,J,0.245,0.021,a,s 
20:55:37.77,-14:02:08.1,GJ 810         ,C,                ,AC   ,    0.0648,orb,2018,radorb,2018A&A...619A..32B,0.33, Ks,2018A&A...619A..32B, 1425.49, -464.30,2018A&A...616A...2L, 77.0149,0.3956,  ,    ,        , 78.58,0.49,2011AJ....141..117J 2011AJ....141..117J 2016AJ....152...24W 2016AJ....152...24W 1995gcts.book.....V                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.201,0.021,a,sc
21:00:05.40,+40:04:13.0,GJ 815         ,B,                ,AC-B ,    0.685 ,   ,    ,      ,2014ApJ...789..102J,    ,   ,                   ,  600.86, -252.58,2018A&A...616A...2L, 66.8056,0.0926,nA,    ,        , 66.55,1.58,1999A&A...341..121S 1995gcts.book.....V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.30 ,     ,d,mc
21:00:05.40,+40:04:13.0,GJ 815         ,C,                ,AC   ,    0.003 ,   ,    ,      ,1988A&A...200..135D,    ,   ,                   ,  600.86, -252.58,2018A&A...616A...2L, 66.8056,0.0926,nA,    ,        , 66.55,1.58,1999A&A...341..121S 1995gcts.book.....V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.27 ,     ,d,mc
21:03:13.94,-56:57:48.3,GJ 2151        , ,21031390-5657479,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -356.99,  354.64,2018A&A...616A...2L, 80.0642,0.0585,  ,0.20,   20.20, 75.03,5.60,1995gcts.book.....V 2007A&A...474..653V                                                                                ,11.5501,2.6872,12.80,11.63,10.17,2010MNRAS.403.1949K,    , 8.730,0.024, 8.175,0.029, 7.902,0.024, ,0.242,0.014, ,s 
21:24:32.32,+40:03:59.8,LSPM 2124+4003 , ,21243234+4003599,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  542.43,  439.07,2018A&A...616A...2L, 68.8433,0.0711,  ,0.60,   93.00, 66.69,1.32,2009AJ....137..402G                                                                                                    ,13.9215,3.6727,15.97,14.35,12.38,2019AJ....157..216W,    ,10.339,0.022, 9.740,0.028, 9.431,0.025, ,0.130,0.014, ,s 
21:29:36.80,+17:38:35.9,GJ 829         ,A,21293671+1738353,AB   ,    0.025 ,orb,1998,radorb,1999A&A...344..897D,0.00, Ks,This work          , 1007.01,  378.77,2018A&A...616A...2L,147.6126,0.0979,  ,0.21,   14.00,149.01,1.69,1995gcts.book.....V 2007A&A...474..653V                                                                                , 9.1008,2.6574,10.30, 9.15, 7.70,1991AJ....102.1795W,    , 6.249,0.021, 5.737,0.024, 5.453,0.020,J,0.299,0.017,u,s 
21:29:36.80,+17:38:35.9,GJ 829         ,B,                ,AB   ,    0.025 ,orb,1998,radorb,1999A&A...344..897D,0.00, Ks,This work          , 1007.01,  378.77,2018A&A...616A...2L,147.6126,0.0979,  ,    ,        ,149.01,1.69,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.299,0.014,u,sc
21:30:47.67,-40:42:29.5,LHS 510        , ,21304763-4042290,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1046.86,-1396.28,2018A&A...616A...2L, 82.1928,0.0764,  ,0.15,   10.80, 83.60,2.52,2005AJ....129.1954J                                                                                                    ,11.7862,2.8344,13.12,11.92,10.35,2015AJ....149....5W,    , 8.870,0.021, 8.419,0.042, 8.134,0.016, ,0.205,0.014, ,s 
21:31:18.65,-09:47:26.4,GJ 831         ,A,21311859-0947263,AB   ,    0.1448,orb,2000,astrad,2016AJ....152..141B,1.20, Ks,2016AJ....152..141B, 1246.51,  -61.06,2018A&A...616A...2L,134.0831,1.1125,  ,1.27,  375.00,128.21,2.05,1999A&A...341..121S 1995gcts.book.....V                                                                                ,10.4832,3.0754,12.04,10.74, 9.04,1990A&AS...83..357B,    , 7.316,0.023, 6.701,0.034, 6.379,0.020,J,0.270,0.004,c,s 
21:31:18.65,-09:47:26.4,GJ 831         ,B,                ,AB   ,    0.1448,orb,2000,astrad,2016AJ....152..141B,1.20, Ks,2016AJ....152..141B, 1246.51,  -61.06,2018A&A...616A...2L,134.0831,1.1125,  ,    ,        ,128.21,2.05,1999A&A...341..121S 1995gcts.book.....V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.145,0.002,c,sc
21:36:25.30,-44:01:00.1,WT 795         , ,21362532-4401005,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  485.02, -679.68,2018A&A...616A...2L, 70.5420,0.0720,  ,0.17,   15.80, 69.53,0.70,2010AJ....140..897R                                                                                                    ,12.5911,3.0891,14.15,12.80,11.08,2010AJ....140..897R,    , 9.456,0.024, 8.834,0.027, 8.530,0.023, ,0.197,0.014, ,s 
21:38:00.40,+27:43:26.0,GJ 835         ,B,                ,AB   ,    0.17  ,   ,    ,      ,1997A&A...323L..53L,3.35, I ,2013MNRAS.429..859J,  480.79,  -63.14,2018A&A...616A...2L, 76.2257,0.0439,w ,    ,        , 78.20,2.10,1999A&A...341..121S                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.185,0.014,v,mc
21:38:43.65,-33:39:55.3,LHS 512        , ,21384369-3339555,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1039.74, -518.81,2018A&A...616A...2L, 82.8819,0.1133,  ,0.26,   26.90, 82.02,2.10,2005AJ....129.1954J                                                                                                    ,11.2759,2.7180,12.55,11.37, 9.88,2015AJ....149....5W,    , 8.437,0.019, 7.843,0.042, 7.574,0.026, ,0.280,0.015, ,s 
21:46:22.06,+38:13:04.8,LSPM 2146+3813 , ,21462206+3813047,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  161.55, -119.58,2018A&A...616A...2L,142.0522,0.0513,  ,0.18,   17.40,149.60,2.00,2014ApJ...784..156D                                                                                                    ,10.8245,2.8203,     ,     ,     ,                   ,10.9, 7.949,0.019, 7.465,0.033, 7.198,0.018, ,0.178,0.014, ,s 
21:47:17.45,-04:44:40.6,LP 698-42      , ,21471744-0444406,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  257.13,    5.46,2018A&A...616A...2L, 86.7899,0.0960,  ,0.18,   10.50, 88.10,5.40,2018AJ....155..176F                                                                                                    ,12.6236,3.2109,14.24,12.86,11.11,This Work          ,    , 9.416,0.022, 8.840,0.025, 8.501,0.023, ,0.157,0.014, ,s 
21:56:55.25,-01:54:09.3,LHS 516        , ,21565513-0154100,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1281.20,  612.24,2018A&A...616A...2L, 74.1413,0.0980,  ,0.42,   50.70, 74.80,3.20,1995gcts.book.....V                                                                                                    ,13.0378,3.2286,14.65,13.29,11.50,1996AJ....112.2300W,    , 9.880,0.024, 9.315,0.024, 9.026,0.023, ,0.144,0.014, ,s 
22:02:29.39,-37:04:51.3,LHS 3746       , ,22022935-3704512,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  826.66, -165.18,2015AJ....149....5W,        ,      ,2p,    ,        ,134.29,1.31,2006AJ....132.2360H                                                                                                    ,10.4563,2.7732,11.76,10.56, 9.04,2006AJ....132.2360H,    , 7.602,0.021, 7.015,0.036, 6.718,0.020, ,0.251,0.015, ,s 
22:11:24.16,+40:59:58.8,LSPM 2211+4059 , ,22112417+4059587,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -91.43,   67.17,2018A&A...616A...2L, 78.9298,0.0781,  ,0.53,   86.20, 72.60,5.90,2016AJ....151..160F                                                                                                    ,13.2363,3.5419,     ,     ,     ,                   ,13.7, 9.725,0.020, 9.097,0.017, 8.790,0.016, ,0.151,0.014, ,s 
22:13:42.87,-17:41:08.7,GJ 1265        , ,22134277-1741081,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  856.89, -306.30,2018A&A...616A...2L, 97.5087,0.0711,  ,0.16,    9.38, 96.98,0.50,1995gcts.book.....V 2016AJ....152...24W                                                                                ,12.0807,3.1074,13.57,12.27,10.57,1996AJ....112.2300W,    , 8.955,0.029, 8.422,0.046, 8.115,0.018, ,0.168,0.014, ,s 
22:13:50.48,-63:42:10.2,WT 887         , ,22135048-6342100,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  115.67,  170.39,2018A&A...616A...2L, 72.0956,0.0818,  ,0.66,  101.00,      ,    ,                                                                                                                       ,14.6573,4.0859,     ,     ,     ,                   ,15.2,10.923,0.025,10.296,0.023, 9.938,0.023, ,0.108,0.014, ,s 
22:17:18.67,-08:48:19.0,GJ 852         ,B,22171870-0848186,BC   ,    0.97  ,317,2008,lkydet,2010A&A...520A..54B,1.18, Ks,2004A&A...425..997B, -494.34, -252.91,2018A&A...616A...2L, 89.2041,0.1283,  ,0.44,   51.00, 99.60,3.30,1995gcts.book.....V                                                                                                    ,12.8567,3.3368,14.43,13.04,11.20,1996AJ....112.2300W,    , 9.459,0.027, 8.840,0.031, 8.531,0.023,J,0.131,0.014,v,s 
22:17:18.96,-08:48:12.6,GJ 852         ,A,22171899-0848122,A-BC ,    7.77  ,213,1999,visdet,2006AJ....131.1163S,1.02, V ,1996AJ....112.2300W, -458.50, -291.84,2018A&A...616A...2L, 89.8025,0.0911,  ,0.28,   27.50, 99.60,3.30,1995gcts.book.....V                                                                                                    ,12.1047,3.0066,13.41,12.17,10.54,1996AJ....112.2300W,    , 9.024,0.023, 8.487,0.061, 8.167,0.031, ,0.180,0.014, ,s 
22:23:07.00,-17:36:26.1,LHS 3799       , ,22230696-1736250,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  308.43, -718.31,2018A&A...616A...2L,138.1782,0.2484,  ,0.26,   18.40,137.55,0.50,2014AJ....147...85R 1995gcts.book.....V 2016AJ....152...24W                                                            ,11.5542,3.3104,13.26,11.85,10.04,1996AJ....112.2300W,    , 8.242,0.027, 7.638,0.047, 7.319,0.018, ,0.172,0.014, ,s 
22:27:02.79,+06:49:32.5,LTT 16577      , ,22270280+0649324,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  182.92,  -34.94,2018A&A...616A...2L, 72.7232,0.0800,  ,0.15,    8.26, 72.50,1.80,2014ApJ...784..156D                                                                                                    ,11.9312,2.8130,     ,     ,     ,                   ,12.1, 9.020,0.027, 8.489,0.034, 8.164,0.026, ,0.235,0.014, ,s 
22:27:59.55,+57:41:45.2,GJ 860         ,A,22275958+5741453,AB   ,    3.184 ,100,1998,astdet,2012AJ....144...64D,1.47,V_T,2000A&A...355L..27H, -934.09, -686.24,2018A&A...616A...2L,249.4198,0.1613,w ,4.19, 4450.00,248.06,1.39,1999A&A...341..121S 1995gcts.book.....V                                                                                , 8.6414,2.6920, 9.57, 8.41, 6.93,1996AJ....112.2300W,    , 5.575,0.027, 5.038,0.034, 4.777,0.029,J,0.268,0.020,c,s 
22:27:59.55,+57:41:45.2,GJ 860         ,B,                ,AB   ,    3.184 ,100,1998,astdet,2012AJ....144...64D,1.47,V_T,2000A&A...355L..27H, -934.09, -686.24,2018A&A...616A...2L,249.4198,0.1613,w ,    ,        ,248.06,1.39,1999A&A...341..121S 1995gcts.book.....V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.172,0.008,c,sc
22:29:48.99,+41:28:48.5,GJ 1270        , ,22294885+4128479,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1192.96,  449.13,2018A&A...616A...2L, 71.2764,0.1177,  ,0.14,    5.68, 72.50,2.90,1995gcts.book.....V                                                                                                    ,11.8656,2.9096,13.24,12.01,10.40,1996AJ....112.2300W,    , 8.849,0.020, 8.326,0.018, 8.039,0.019, ,0.259,0.014, ,s 
22:38:25.45,-29:21:24.3,L 645-73       ,B,22382467-2921139,AB   ,   14.57  ,136,2002,visdet,2003AJ....125..332J,1.71, V ,2003AJ....125..332J,  -12.70, -266.65,2018A&A...616A...2L, 84.4509,0.0736,  ,0.20,   13.40, 86.23,1.06,2019AJ....157..216W                                                                                                    ,11.3724,2.7007,12.64,11.46, 9.96,2017AJ....153...14W,    , 8.573,0.037, 7.985,0.034, 7.702,0.024, ,0.254,0.014, ,s 
22:38:33.59,-15:17:59.2,GJ 866         ,A,22383372-1517573,AC   ,    0.008 ,orb,1999,radorb,1999A&A...350L..39D,2.0 , V ,1999A&A...350L..39D, 2372.06, 2227.52,1979lcse.book.....L,        ,      ,2p,    ,        ,289.50,4.40,1995gcts.book.....V                                                                                                    ,10.1860,3.8238,12.37,10.70, 8.64,1991AJ....101..662B,    , 6.553,0.019, 5.954,0.031, 5.537,0.020,J,0.119,0.001,q,s 
22:38:33.59,-15:17:59.2,GJ 866         ,B,                ,AC   ,    0.008 ,orb,1999,radorb,1999A&A...350L..39D,2.0 , V ,1999A&A...350L..39D, 2372.06, 2227.52,1979lcse.book.....L,        ,      ,2p,    ,        ,289.50,4.40,1995gcts.book.....V                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.115,0.001,q,sc
22:40:18.69,-49:31:04.6,LSPM 2240-4931 ,A,22401867-4931045,AB   ,    4.039 ,041,2008,lkydet,2010A&A...520A..54B,0.16, i',2010A&A...520A..54B,  468.49,  172.14,2018A&A...616A...2L, 83.9457,0.0787,  ,0.43,   51.60,      ,    ,                                                                                                                       ,13.1853,3.3897,     ,     ,     ,                   ,13.5, 9.839,0.065, 9.263,0.074, 9.005,0.057, ,0.130,0.014, ,s 
22:40:18.97,-49:31:01.3,LSPM 2240-4931 ,B,22401895-4931013,AB   ,    4.039 ,041,2008,lkydet,2010A&A...520A..54B,0.16, i',2010A&A...520A..54B,  459.31,  144.87,2018A&A...616A...2L, 83.9419,0.0906,  ,0.52,   65.60,      ,    ,                                                                                                                       ,13.3767,3.5028,     ,     ,     ,                   ,13.8, 9.929,0.026, 9.384,0.029, 9.029,0.021, ,0.129,0.014, ,s 
22:41:58.11,-69:10:08.4,LHS 3844       , ,22415815-6910089,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  334.35, -726.97,2018A&A...616A...2L, 67.1548,0.0506,  ,0.41,   48.80,      ,    ,                                                                                                                       ,13.3925,3.3995,15.26,13.74,11.88,2019ApJ...871L..24V,    ,10.046,0.023, 9.477,0.023, 9.145,0.023, ,0.151,0.014, ,s 
22:41:59.39,-75:00:33.0,LEHPM 1-5031   , ,22415937-7500329,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  -76.00,  217.11,2018A&A...616A...2L, 80.4417,0.0717,  ,0.60,   93.90,      ,    ,                                                                                                                       ,13.9430,3.6720,16.08,14.41,12.39,This Work          ,    ,10.429,0.022, 9.897,0.022, 9.600,0.021, ,0.111,0.014, ,s 
22:48:04.50,-24:22:07.8,LP 876-10      ,C,22480446-2422075,AC   ,20407.6   ,338,2000,visdet,2013AJ....146..154M,6.26, Ks,2006AJ....131.1163S,  331.89, -183.47,2018A&A...616A...2L,130.3032,0.0746,  ,0.21,   18.80,130.28,0.23,2018AJ....155..265H 1995gcts.book.....V 1995gcts.book.....V 2007A&A...474..653V 2007A&A...474..653V 2016AJ....152...24W,11.1357,3.0229,12.62,11.31, 9.61,2013AJ....146..154M,    , 8.075,0.023, 7.527,0.055, 7.206,0.021, ,0.196,0.014, ,s 
22:56:24.66,-60:03:49.2,GJ 1277        , ,22562466-6003490,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -521.00, -939.13,2018A&A...616A...2L, 96.2224,0.0616,  ,0.24,   36.70, 97.48,1.17,2011AJ....141..117J                                                                                                    ,12.3185,3.2795,14.00,12.59,10.79,2011AJ....141..117J,    , 8.984,0.026, 8.360,0.031, 8.108,0.023, ,0.172,0.014, ,s 
23:02:52.49,+43:38:15.7,LSPM 2302+4338 , ,23025250+4338157,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -137.49,   -4.87,2018A&A...616A...2L, 77.4407,0.0556,  ,0.18,   17.50, 79.50,1.80,2014ApJ...784..156D                                                                                                    ,12.4081,3.0110,     ,     ,     ,                   ,12.6, 9.316,0.021, 8.783,0.016, 8.453,0.016, ,0.184,0.014, ,s 
23:03:35.61,-46:50:47.1,SCR 2303-4650  ,A,23033561-4650470,AB   ,    0.275 ,332,2010,spkdet,2018AJ....155..215M,0.1 , V ,2018AJ....155..215M, -172.03,  -25.41,2018A&A...616A...2L, 67.3587,0.8545,  ,4.00, 7160.00, 63.40,1.16,2019AJ....157..216W                                                                                                    ,12.3303,3.0825,13.89,12.54,10.83,2017AJ....153...14W,    , 9.217,0.023, 8.686,0.026, 8.360,0.022,J,0.155,0.014,v,s 
23:03:35.61,-46:50:47.1,SCR 2303-4650  ,B,                ,AB   ,    0.275 ,332,2010,spkdet,2018AJ....155..215M,0.1 , V ,2018AJ....155..215M, -172.03,  -25.41,2018A&A...616A...2L, 67.3587,0.8545,  ,    ,        , 63.40,1.16,2019AJ....157..216W                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.150,0.014,v,sc
23:05:52.10,-35:51:11.0,GJ 887         ,B,                ,AB   ,    0.07  ,   ,    ,      ,2015MNRAS.449.2618W,    ,   ,                   , 6765.99, 1330.39,2018A&A...616A...2L,304.2190,0.0451,nA,    ,        ,305.08,0.70,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.251,0.032,v,mc
23:29:22.60,+41:27:52.0,G 190-27       ,C,                ,BC   ,    0.078 ,   ,    ,      ,2015ApJS..216....7B,    ,   ,                   ,  404.64,  -43.34,2018A&A...616A...2L, 67.5362,0.1868,nB,    ,        , 67.58,1.59,1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.261,0.014,v,mc
23:30:38.19,-84:55:18.9,LEHPM 2-2163   , ,23303802-8455189,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -272.15,  -62.86,2018A&A...616A...2L, 78.5808,0.0573,  ,0.31,   43.50,      ,    ,                                                                                                                       ,12.9045,3.0565,14.49,13.11,11.42,This Work          ,    , 9.835,0.026, 9.305,0.027, 8.995,0.025, ,0.138,0.014, ,s 
23:31:52.53,+19:56:13.9,GJ 896         ,B,23315244+1956138,AB   ,    5.351 ,088,2004,astdet,2012AJ....144...64D,2.12, V ,2019AJ....157..216W,  553.47,   20.33,2018A&A...616A...2L,160.0598,0.1079,  ,0.33,   55.50,159.88,1.53,1995gcts.book.....V 2007A&A...474..653V 1999AJ....117.3021W                                                            ,10.8188,3.1720,12.41,11.05, 9.30,2019AJ....157..216W,    , 7.101,0.081, 6.555,0.049, 6.262,0.042, ,0.262,0.015, ,s 
23:35:10.47,-02:23:20.8,GJ 1286        , ,23351050-0223214,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  781.66, -841.42,2018A&A...616A...2L,139.3100,0.1066,  ,0.27,   25.50,138.72,0.60,1995gcts.book.....V 2016AJ....152...24W                                                                                ,12.6402,3.7206,14.67,13.08,11.03,1996AJ....112.2300W,    , 9.148,0.021, 8.505,0.033, 8.183,0.020, ,0.118,0.014, ,s 
23:36:52.31,-36:28:51.8,LHS 547        , ,23365227-3628518,     ,          ,   ,    ,      ,                   ,    ,   ,                   , 1175.50,   59.37,2018A&A...616A...2L, 83.5581,0.0705,  ,0.19,   10.70, 85.33,0.97,2005AJ....129.1954J 2016AJ....152...24W                                                                                ,12.2526,3.0259,13.76,12.46,10.79,2005AJ....129.1954J,    , 9.191,0.037, 8.666,0.040, 8.422,0.026, ,0.171,0.014, ,s 
23:37:35.99,+16:22:03.2,LP 463-23      , ,23373601+1622031,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  361.16,  -63.20,2018A&A...616A...2L, 72.9284,0.1100,  ,0.57,   96.50, 75.30,5.40,2014ApJ...784..156D                                                                                                    ,14.0219,3.6904,     ,     ,     ,                   ,14.4,10.479,0.027, 9.892,0.033, 9.616,0.022, ,0.117,0.014, ,s 
23:41:55.00,+44:10:38.9,GJ 905         , ,23415498+4410407,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  112.69,-1592.05,2018A&A...616A...2L,316.9558,0.1260,  ,0.37,   62.00,316.05,0.55,2014ApJ...784..156D 2008AJ....136..452G 2008AJ....136..452G 1995gcts.book.....V                                        ,10.3655,3.5311,12.29,10.77, 8.85,1996AJ....112.2300W,    , 6.884,0.026, 6.247,0.027, 5.929,0.020, ,0.140,0.014, ,s 
23:42:52.74,+30:49:21.8,GJ 1288        , ,23425274+3049219,     ,          ,   ,    ,      ,                   ,    ,   ,                   , -336.12, -300.52,2018A&A...616A...2L, 77.9876,0.1206,  ,0.27,   50.10, 80.37,1.53,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,12.8140,3.1336,14.36,13.02,99.99,1982PASP...94..821W,    , 9.637,0.023, 9.081,0.031, 8.814,0.020, ,0.151,0.014, ,s 
23:43:06.31,+36:32:13.2,GJ 1289        , ,23430628+3632132,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  942.26, -151.39,2018A&A...616A...2L,119.7106,0.1165,  ,0.34,   62.70,123.53,2.48,2014ApJ...784..156D 1995gcts.book.....V                                                                                ,11.1534,3.0169,12.57,11.30, 9.67,1996AJ....112.2300W,    , 8.110,0.029, 7.446,0.036, 7.226,0.020, ,0.216,0.014, ,s 
23:45:31.26,-16:10:20.1,LHS 4009       ,A,23453127-1610198,AB   ,    0.067 ,250,2005,AO det,2006A&A...460L..19M,0.14, K',2006A&A...460L..19M, -403.82, -535.88,2015AJ....149....5W,        ,      ,n ,    ,        , 79.97,1.37,2010AJ....140..897R                                                                                                    ,       ,      ,14.38,12.90,10.99,2010AJ....140..897R,    , 9.206,0.022, 8.614,0.018, 8.312,0.026,J,0.136,0.014,v,s 
23:45:31.26,-16:10:20.1,LHS 4009       ,B,                ,AB   ,    0.067 ,250,2005,AO det,2006A&A...460L..19M,0.14, K',2006A&A...460L..19M, -403.82, -535.88,2015AJ....149....5W,        ,      ,n ,    ,        , 79.97,1.37,2010AJ....140..897R                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.129,0.014,v,sc
23:53:25.21,-70:56:41.1,L 85-31        , ,23532520-7056410,     ,          ,   ,    ,      ,                   ,    ,   ,                   ,  315.41,   33.21,2018A&A...616A...2L, 80.9932,0.0490,  ,0.14,    9.98, 80.52,2.25,2019AJ....157..216W                                                                                                    ,11.6320,2.8704,13.01,11.78,10.18,2015AJ....149....5W,    , 8.683,0.024, 8.100,0.038, 7.779,0.027, ,0.257,0.015, ,s 



==> table4.dat <==
Title: The Volume-Complete Sample of M Dwarfs with Masses 0.1-0.3 M_sol within
       15 Parsecs 
Authors: Winters J.G., Charbonneau D., Henry T.J., Irwin J., Jao W.C., Riedel
         A.R., Slatten K. 
Table: Astrometry, Photometry, and Multiplicity Information for 120 Candidate and Rejected M Dwarfs 
================================================================================
Byte-by-byte Description of file: table4.dat
--------------------------------------------------------------------------------
   Bytes Format   Units    Label   Explanations
--------------------------------------------------------------------------------
   1- 11 A11      ---      RA      Right Ascension (J2000.0) 
  13- 23 A11      ---      DE      Declination (J2000.0)    
  25- 39 A15      ---      Name    Name  
  41- 41 A1       ---      Comp    Component  
  43- 58 A16      ---      2MAID   2MASS Identifier   
  60- 64 A5       ---      Config  Configuration of Multiple Components 
  66- 73 F8.4     arcsec   Sep     ? Separation Between Multiple Components  
  75- 93 A19      ---    r_Sep     Reference for Multiplicity Detection 
  95- 98 F4.2     mag      DelMag  ? Magnitude Difference Between Components  
 100-103 A3       ---      Filt    Filter of Mag. Diff. Betw. Components  
 104-122 A19      ---    r_delMag  Reference for Components' Mag. Diff. 
 124-131 F8.4     mas      plx_DR2 ? Gaia DR2 Parallax 
 133-138 F6.4     mas    e_plx_DR2 ? Uncertainty on Gaia DR2 Parallax
 140-141 A2       ---    n_plx_DR2 Note on Gaia DR2 parallax (2)
 143-148 F6.2     mas      plx_lit ? Weighted Mean Literature Parallax
 150-154 F4.2     mas    e_plx_lit ? Uncertainty on Lit. Parallax
 156-294 A139     ---    r_plx_lit Reference(s) for Parallaxes in Lit. Plx
 296-302 F7.4     mag      Gmag    ? Gaia Magnitude 
 304-309 F6.4     mag      BpRp    ? Gaia (B_P - R_P) Color  
 311-315 F5.2     mag      Vmag    ? V_J Magnitude  
 317-321 F5.2     mag      Rmag    ? R_KC Magnitude  
 323-327 F5.2     mag      Imag    ? I_KC Magnitude   
 329-347 A19      ---    r_Vmag    Reference for VRI Magnitudes  
 349-352 F4.1     mag      Rtmag   ? Transformed R_KC Magnitude
 354-359 F6.3     mag      Jmag    2MASS J Magnitude
 361-365 F5.3     mag    e_Jmag    Uncertainty on 2MASS J Magnitude
 367-372 F6.3     mag      Hmag    2MASS H Magnitude   
 374-378 F5.3     mag    e_Hmag    Uncertainty on 2MASS H Magnitude
 380-385 F6.3     mag      Kmag    2MASS K_s Magnitude    
 387-391 F5.3     mag    e_Kmag    Uncertainty on 2MASS K_s Magnitude
 393-393 A1       ---    n_Kmag    Note on 2MASS K_s Magnitude (3)   
 395-399 F5.3     solMass  Mass    Mass
 401-405 F5.3     solMass e_Mass   Uncertainty on Mass
 407-407 A1       ---     n_Mass   Note on Mass (4)  
 409-409 A1       ---      Memb    Membership Code (5)
--------------------------------------------------------------------------------
Note (1) The codes for notes on the DR2 parallax are: `w' --- weighted
     	 mean of two components; `2p' --- 2 parameter astrometric
     	 solution.
Note (2) The weighted mean includes parallaxes from binary components.
Note (3) 'J' indicates blended photometry.
Note (4) Mass adopted from: $^{a}${\citet{Baroch(2018)}};
     	 $^{b}${\citet{Piccotti(2020)}}; $^{c}$Mass from deblended photometry.
Note (5) Note on Sample Membership: `c': candidate spectroscopic
         member, `r': rejected.
--------------------------------------------------------------------------------
00:07:42.62,+60:22:54.3,G 217-32       ,A,00074264+6022543,AB   ,  0.674 ,2014ApJ...789..102J,0.9 , i',2014ApJ...789..102J, 60.6845,0.9126,  , 68.60, 2.00,2014ApJ...784..156D                                                                                                                        ,12.2395,2.9519,     ,     ,     ,                   ,12.5, 8.911,0.021, 8.332,0.024, 8.046,0.020,J,0.247,0.015,c,r 
00:18:53.59,+27:48:49.7,LTT 10112      , ,00185352+2748499,     ,        ,                   ,    ,   ,                   , 53.0094,0.0632,  , 69.20, 5.20,2014ApJ...784..156D                                                                                                                        ,12.5156,2.8697,13.86,12.64,11.05,1987AJ.....93..451W,    , 9.535,0.023, 8.930,0.022, 8.648,0.018, ,0.264,0.014, ,r 
00:25:20.60,+22:53:11.1,LHS 1073       , ,00252063+2253121,     ,        ,                   ,    ,   ,                   , 61.8663,0.0891,  , 70.40, 3.20,2014ApJ...784..156D                                                                                                                        ,12.7917,2.9891,14.19,12.94,11.29,1996AJ....112.2300W,    , 9.716,0.021, 9.155,0.020, 8.868,0.017, ,0.191,0.014, ,r 
00:28:39.46,-06:39:49.1,GJ 1012        , ,00283948-0639481,     ,        ,                   ,    ,   ,                   , 74.7749,0.0995,  , 75.40, 5.10,1995gcts.book.....V                                                                                                                        ,10.8947,2.7162,12.17,11.01, 9.50,1996AJ....112.2300W,    , 8.038,0.020, 7.504,0.057, 7.189,0.016, ,0.388,0.014, ,c 
00:32:29.58,+67:14:04.6,GJ 22          ,B,00322979+6714043,AC-B ,  4.0   ,2003A&A...406..293W,0.34, Ks,2006AJ....131.1163S,100.4054,0.0701,  , 98.09, 1.56,1999A&A...341..121S 1995gcts.book.....V                                                                                                    ,11.0993,2.6246,     ,     ,     ,                   ,11.7, 7.172,0.085, 6.538,0.090, 6.377,0.061, ,0.421,0.018, ,c 
00:39:18.93,+55:08:13.0,G 217-60       , ,00391896+5508132,     ,        ,                   ,    ,   ,                   , 58.2398,0.0652,  , 87.55, 2.64,2014ApJ...784..156D 1995gcts.book.....V                                                                                                    ,12.8956,2.7620,14.17,12.98,11.46,1984ApJS...55..289W,    ,10.021,0.020, 9.519,0.021, 9.236,0.016, ,0.168,0.014, ,r 
00:45:44.36,-47:32:56.7,2MA 0045-4732  , ,00454435-4732567,     ,        ,                   ,    ,   ,                   , 73.4713,0.7779,  ,      ,     ,                                                                                                                                           ,11.9683,2.8263,     ,     ,     ,                   ,12.3, 8.436,0.023, 7.95 ,0.033, 7.640,0.020, ,0.313,0.015, ,c 
00:50:33.23,+24:49:00.9,LTT 10301      ,A,00503319+2449009,AB   ,  1.305 ,2010A&A...520A..54B,0.94, i',2010A&A...520A..54B, 66.8084,0.1229,  , 81.42, 3.84,2014ApJ...784..156D 2007A&A...474..653V                                                                                                    ,11.2167,2.7695,12.15,10.96, 9.42,2010MNRAS.403.1949K,    , 7.951,0.023, 7.350,0.015, 7.119,0.020,J,0.369,0.015,c,r 
01:22:45.01,+00:32:04.6,LHS 1240       ,A,01224500+0032042,AB   ,  2.5   ,1985AJ.....90..123H,1.00, V ,1985AJ.....90..123H, 65.5108,0.3115,  , 72.80, 3.12,2014ApJ...784..156D 1995gcts.book.....V                                                                                                    ,12.5553,3.0629,13.63,12.33,10.64,1996AJ....112.2300W,    , 9.201,0.033, 8.452,0.029, 8.299,0.029,J,0.185,0.014,c,r 
01:43:45.13,-06:02:40.1,SCR J0143-0602 , ,01434512-0602400,     ,        ,                   ,    ,   ,                   , 46.8488,0.0702,  , 50.52, 1.49,2018AJ....156...49R                                                                                                                        ,11.6684,2.7644,13.01,11.80,10.25,2018AJ....156...49R,    , 8.770,0.023, 8.174,0.034, 7.912,0.018, ,0.444,0.014, ,r 
01:44:58.45,+16:20:39.2,GJ 73          , ,01445851+1620396,     ,        ,                   ,    ,   ,                   , 61.5491,0.0591,  , 68.96, 2.80,2014ApJ...784..156D 1995gcts.book.....V                                                                                                    ,12.6542,2.9651,14.12,12.83,11.20,1990A&AS...83..357B,    , 9.584,0.020, 9.012,0.021, 8.709,0.021, ,0.211,0.014, ,r 
01:46:36.84,-08:38:58.1,L 870-44       ,A,01463681-0838578,AB   ,  0.238 ,2013MNRAS.429..859J,1.37,IKC,2013MNRAS.429..859J, 39.1033,1.0460,  , 70.10,14.20,1995gcts.book.....V                                                                                                                        ,11.7322,2.7416,12.99,11.82,10.30,1999AJ....117.3021W,    , 8.832,0.021, 8.237,0.023, 7.994,0.026,J,0.434,0.019,c,r 
01:59:23.50,+58:31:16.2,GJ 82          , ,01592349+5831162,     ,        ,                   ,    ,   ,                   , 76.1335,0.0541,  , 81.69, 3.41,1995gcts.book.....V 2007A&A...474..653V                                                                                                    ,10.8340,2.8997,12.21,10.99, 9.38,1999AJ....117.3021W,    , 7.790,0.019, 7.224,0.061, 6.961,0.024, ,0.424,0.015, ,c 
02:12:54.63,+00:00:16.8,LHS 1358       , ,02125458+0000167,     ,        ,                   ,    ,   ,                   , 65.4462,0.0658,  , 70.53, 1.91,2014ApJ...784..156D 2010AJ....140..897R                                                                                                    ,12.1125,2.9594,13.58,12.31,10.66,2011AJ....142..104R,    , 9.055,0.030, 8.518,0.026, 8.168,0.021, ,0.268,0.014, ,r 
02:17:03.20,+34:13:27.0,GJ 92          ,B,                ,AB   ,  0.0098,1995AJ....110..376H,    ,   ,                   , 90.8450,0.3665,nA, 92.77, 0.39,1995gcts.book.....V 2007A&A...474..653V                                                                                                    ,       ,      ,     ,     ,     ,                   ,    ,      ,     ,      ,     ,      ,     , ,0.5  ,     ,b,c 
02:58:06.61,+50:14:13.5,G 174-25       , ,02580661+5014131,     ,        ,                   ,    ,   ,                   , 58.3722,0.0372,  , 70.90, 4.40,2016AJ....151..160F                                                                                                                        ,12.0793,2.3041,     ,     ,     ,                   ,12.1, 9.581,0.023, 9.008,0.022, 8.777,0.022, ,0.217,0.014, ,r 
03:10:38.93,+25:40:53.1,LP 355-32      , ,03103891+2540535,     ,        ,                   ,    ,   ,                   , 45.4087,0.0747,  ,105.30, 3.80,2014ApJ...784..156D                                                                                                                        ,12.9324,2.7614,14.19,13.00,11.46,1984ApJS...55..289W,    ,10.040,0.022, 9.458,0.022, 9.178,0.017, ,0.236,0.014, ,r 
03:11:36.70,-04:16:36.9,LTT 1505       , ,03113668-0416364,     ,        ,                   ,    ,   ,                   , 65.4859,0.0816,  , 86.30, 8.30,2016AJ....151..160F                                                                                                                        ,12.1317,2.7400,     ,     ,     ,                   ,12.2, 9.327,0.024, 8.722,0.027, 8.459,0.023, ,0.226,0.014, ,r 
03:15:29.45,+57:51:33.0,LHS 1521       , ,03152943+5751330,     ,        ,                   ,    ,   ,                   , 26.7097,0.0492,  , 67.67, 2.90,1995gcts.book.....V 2007A&A...474..653V                                                                                                    ,13.9939,2.7315,15.24,13.81,12.63,1996AJ....112.2300W,    ,11.121,0.024,10.533,0.030,10.271,0.019, ,0.244,0.014, ,r 
03:22:04.10,+02:56:34.8,GJ 1058        , ,03220410+0256346,     ,        ,                   ,    ,   ,                   , 61.1393,0.0764,  , 68.05, 2.24,2014ApJ...784..156D 1995gcts.book.....V                                                                                                    ,13.3361,3.0197,14.78,13.50,11.82,1996AJ....112.2300W,    ,10.314,0.024, 9.806,0.025, 9.508,0.023, ,0.140,0.014, ,r 
03:28:49.57,+26:29:12.3,LP 356-106     , ,03284958+2629122,     ,        ,                   ,    ,   ,                   , 64.9841,0.0582,  , 66.70, 2.80,2014ApJ...784..156D                                                                                                                        ,12.1535,2.7694,13.40,12.20,10.67,1987AJ.....93..451W,    , 9.288,0.027, 8.726,0.032, 8.459,0.042, ,0.228,0.015, ,r 
04:02:33.29,-02:42:16.2,UPM J0402-0242 ,B,04023328-0242161,AB   , 20     ,2006AJ....131.1163S,0.6 , Ks,2006AJ....131.1163S, 44.9638,0.0565,  , 40.90,11.00,2016AJ....151..160F                                                                                                                        ,11.8100,2.6129,12.50,11.32, 9.85,this work          ,    , 9.048,0.030, 8.430,0.057, 8.191,0.026, ,0.408,0.015, ,r 
04:08:11.16,+74:23:01.3,LHS 1631       , ,04081101+7423018,     ,        ,                   ,    ,   ,                   , 62.8041,0.0442,  , 76.90, 5.60,2016AJ....151..160F                                                                                                                        ,12.0600,2.6895,13.34,12.16,10.67,1996AJ....112.2300W,    , 9.247,0.022, 8.673,0.029, 8.423,0.015, ,0.243,0.014, ,r 
04:14:01.92,+82:15:36.4,LHS 1643       , ,04140201+8215360,     ,        ,                   ,    ,   ,                   , 61.2925,0.0588,  , 69.60, 2.90,2014ApJ...784..156D                                                                                                                        ,13.5516,3.2976,     ,     ,     ,                   ,13.9,10.251,0.023, 9.671,0.030, 9.362,0.021, ,0.149,0.014, ,r 
04:22:59.26,+25:59:14.3,G 8-31         , ,04225925+2559147,     ,        ,                   ,    ,   ,                   , 56.9815,0.0589,  , 68.60, 6.20,2016AJ....151..160F                                                                                                                        ,12.7135,2.9701,     ,     ,     ,                   ,12.9, 9.645,0.021, 9.086,0.024, 8.786,0.021, ,0.223,0.014, ,r 
04:31:11.48,+58:58:37.6,GJ 169.1       ,A,04311147+5858375,AB   ,  9.201 ,2012AJ....144...64D,    ,   ,                   ,180.4215,0.5863,  ,180.52, 0.78,1995gcts.book.....V 2007A&A...474..653V                                                                                                    , 9.6981,2.9126,11.04, 9.83, 8.25,1996AJ....112.2300W,    , 6.622,0.021, 6.012,0.020, 5.717,0.021, ,0.308,0.015, ,c 
04:38:02.52,-05:56:13.4,LP 655-43      ,A,04380252-0556132,AB   ,  0.0012,2020AJ....159..290W,0.30, R ,This work          , 27.1926,0.2984,  ,      ,     ,                                                                                                                                           ,12.9064,3.1067,14.44,13.14,11.41,2002AJ....123.2822R,    , 9.730,0.023, 9.136,0.023, 8.818,0.021,J,0.287,0.015,c,r 
04:52:03.98,-10:58:22.1,LP 716-10      , ,04520400-1058218,     ,        ,                   ,    ,   ,                   , 61.4306,0.3378,  , 77.60,13.20,2016AJ....151..160F                                                                                                                        ,14.1500,3.7641,16.24,14.61,12.60,2015AJ....149....5W,    ,10.502,0.022, 9.965,0.022, 9.606,0.019, ,0.134,0.014, ,r 
04:53:30.54,-55:51:31.8,GJ 2036        ,B,04533054-5551318,AB   ,  7.74  ,2006AJ....131.1163S,1.08, V ,2019AJ....157..216W, 90.1653,0.0379,  ,      ,     ,2007A&A...474..653V                                                                                                                        ,10.7253,2.8222,12.12,10.94, 9.32,2019AJ....157..216W,    , 7.795,0.019, 7.238,0.026, 6.893,0.023, ,0.368,0.015, ,r 
04:56:03.54,+43:13:55.6,L 1600-17      , ,04560354+4313556,     ,        ,                   ,    ,   ,                   , 62.3395,0.0794,  , 70.80, 2.40,2014ApJ...784..156D                                                                                                                        ,12.2983,2.8615,     ,     ,     ,                   ,12.4, 9.304,0.026, 8.772,0.040, 8.497,0.021, ,0.235,0.014, ,r 
05:31:57.87,-03:03:36.8,UPM J0531-0303 ,A,05315786-0303367,AB   ,  5.304 ,2006AJ....131.1163S,0.68, Ks,2006AJ....131.1163S, 25.9443,0.1376,  ,      ,     ,                                                                                                                                           ,12.7165,3.2287,14.42,13.01,11.21,this work          ,    , 9.452,0.051, 8.765,0.055, 8.538,0.044, ,0.563,0.016, ,r 
06:02:22.62,-20:19:44.2,LHS 1807       , ,06022261-2019447,     ,        ,                   ,    ,   ,                   , 66.5151,0.0381,  , 71.00, 1.58,2010AJ....140..897R                                                                                                                        ,12.0255,2.7052,13.26,12.10,10.62,2010AJ....140..897R,    , 9.215,0.024, 8.667,0.047, 8.374,0.025, ,0.233,0.014, ,r 
06:05:29.40,+60:49:22.4,LHS 1817       ,A,06052936+6049231,AB   ,  0.0003,2020AJ....159..290W,    ,   ,                   , 61.1262,0.1474,  , 71.30, 2.20,2014ApJ...784..156D                                                                                                                        ,12.2988,2.8858,13.69,12.50,10.84,1996AJ....112.2300W,    , 9.096,0.020, 8.464,0.021, 8.176,0.016,J,0.290,0.014, ,r 
06:19:20.78,-06:39:22.1,GJ 231.3       , ,06192078-0639215,     ,        ,                   ,    ,   ,                   , 59.5055,0.0567,  , 68.20, 8.90,1995gcts.book.....V                                                                                                                        ,11.8735,2.6039,13.06,11.92,10.49,1990A&AS...83..357B,    , 9.122,0.023, 8.537,0.044, 8.238,0.026, ,0.289,0.015, ,r 
07:13:11.23,-05:11:48.6,SCR J0713-0511 , ,07131123-0511482,     ,        ,                   ,    ,   ,                   , 87.0298,0.0527,  , 90.86, 1.64,2017AJ....153...14W                                                                                                                        ,10.1557,2.3268,11.13,10.08, 8.86,2011AJ....141...21W,    , 7.649,0.026, 7.077,0.027, 6.819,0.020, ,0.396,0.015, ,c 
07:16:18.02,+33:09:10.4,GJ 1096        , ,07161802+3309103,     ,        ,                   ,    ,   ,                   , 65.3182,0.0923,  , 66.90, 4.10,1995gcts.book.....V                                                                                                                        ,12.9431,3.1313,14.49,13.20,11.47,2019AJ....157..216W,    , 9.763,0.023, 9.175,0.028, 8.879,0.023, ,0.178,0.014, ,r 
07:19:57.99,+84:04:38.3,LSPM 0719+8404 , ,07195798+8404382,     ,        ,                   ,    ,   ,                   , 79.9744,0.0420,  ,      ,     ,                                                                                                                                           ,10.8813,2.3914,     ,     ,     ,                   ,10.9, 8.305,0.037, 7.812,0.040, 7.517,0.017, ,0.303,0.014, ,c 
07:27:24.50,+05:13:32.7,GJ 273         , ,07272450+0513329,     ,        ,                   ,    ,   ,                   ,        ,      ,2p,266.23, 0.66,2008AJ....136..452G 1995gcts.book.....V 2007A&A...474..653V                                                                                ,       ,      , 9.86, 8.68, 7.14,1996AJ....112.2300W,    , 5.714,0.032, 5.219,0.063, 4.857,0.023, ,0.311,0.015, ,r 
07:31:57.31,+36:13:47.3,GJ 277         ,B,07315735+3613477,AC-B , 37.87  ,2006AJ....131.1163S,1.2 , V ,1993AJ....105.1962W, 83.3267,0.0687,  , 84.44, 1.81,1995gcts.book.....V 2007A&A...474..653V 2007A&A...474..653V                                                                                ,10.4730,2.7452,11.78,10.61, 9.06,1991AJ....101.1882W,    , 7.571,0.020, 6.985,0.020, 6.755,0.021, ,0.426,0.015, ,c 
07:35:21.88,+54:50:59.0,HIP 36915      , ,07352188+5450590,     ,        ,                   ,    ,   ,                   , 78.1854,0.0575,  , 78.14, 2.69,2007A&A...474..653V                                                                                                                        ,10.3168,2.3523,11.29,10.25, 9.00,1993AJ....105.1962W,    , 7.772,0.024, 7.222,0.033, 6.955,0.023, ,0.415,0.015, ,c 
07:44:40.18,+03:33:08.9,GJ 285         , ,07444018+0333089,     ,        ,                   ,    ,   ,                   ,167.0186,0.0592,  ,167.19, 2.05,1995gcts.book.....V 2007A&A...474..653V                                                                                                    , 9.6807,3.0034,11.19, 9.92, 8.24,1990A&AS...83..357B,    , 6.581,0.024, 6.005,0.038, 5.698,0.017, ,0.341,0.014, ,c 
07:58:22.73,+49:39:53.4,LHS 1964       , ,07582273+4939533,     ,        ,                   ,    ,   ,                   , 62.3422,0.0655,  , 72.40, 2.40,2014ApJ...784..156D                                                                                                                        ,11.7653,2.8932,13.16,11.93,10.33,1996AJ....112.2300W,    , 8.706,0.021, 8.174,0.033, 7.847,0.024, ,0.339,0.015, ,r 
08:06:48.41,+36:45:38.7,LTT 18035      , ,08064841+3645390,     ,        ,                   ,    ,   ,                   , 56.4409,0.0518,  , 77.10, 5.00,2016AJ....151..160F                                                                                                                        ,11.7483,2.6155,12.95,11.82,10.35,1987AJ.....93..451W,    , 8.976,0.023, 8.433,0.029, 8.128,0.016, ,0.328,0.014, ,r 
08:18:07.63,-68:18:46.9,L 98-59        , ,08180763-6818468,     ,        ,                   ,    ,   ,                   , 94.1385,0.0281,  ,101.81, 2.37,2018AJ....155..265H                                                                                                                        ,10.5976,2.5055,11.71,10.61, 9.25,2015AJ....149....5W,    , 7.933,0.027, 7.359,0.049, 7.101,0.018, ,0.313,0.014, ,r 
08:31:37.42,+19:23:49.2,GJ 2069        ,B,08313744+1923494,BD   ,  0.549 ,2004A&A...425..997B,0.52, Ks,2004A&A...425..997B, 60.4339,0.0849,w , 85.16, 6.42,1999A&A...341..121S                                                                                                                        ,12.2733,3.1246,13.37,12.03,10.30,2015AJ....150....6H,    , 8.625,0.026, 8.049,0.027, 7.720,0.024,J,0.283,0.015,c,r 
08:31:37.58,+19:23:39.4,GJ 2069        ,A,08313759+1923395,AC   ,  0.002 ,1999A&A...344..897D,0.19, Ks,This work          , 60.2368,0.0795,  , 85.16, 6.42,1999A&A...341..121S                                                                                                                        ,10.5483,2.8664,11.93,10.70, 9.10,2015AJ....150....6H,    , 7.509,0.020, 6.894,0.024, 6.603,0.024,J,0.430,0.001,c,r 
08:54:05.28,-13:07:31.1,GJ 326         ,A,08540524-1307301,AB   ,  0.9   ,1994AJ....108.2338H,0.0 , V*,1990A&A...235..335D, 66.2604,0.5665,  , 61.80, 6.70,1995gcts.book.....V                                                                                                                        ,11.3891,2.5393,11.93,10.81, 9.42,1996AJ....112.2300W,    , 8.048,0.026, 7.530,0.023, 7.258,0.018,J,0.288,0.015,c,c 
09:17:07.48,+20:07:54.4,G 41-30        , ,09170753+2007549,     ,        ,                   ,    ,   ,                   , 35.1777,0.0759,  , 67.20, 3.60,2014ApJ...784..156D                                                                                                                        ,13.3546,2.8982,14.76,13.55,11.92,1987AJ.....93..451W,    ,10.335,0.020, 9.833,0.022, 9.602,0.021, ,0.255,0.014, ,r 
09:17:46.00,+58:25:21.5,LHS 265        , ,09174599+5825224,     ,        ,                   ,    ,   ,                   , 64.1656,0.0575,  , 68.24, 2.16,2014ApJ...784..156D 2013MNRAS.435.1083K 1995gcts.book.....V                                                                                ,13.5214,3.2884,15.12,13.75,11.96,1996AJ....112.2300W,    ,10.261,0.022, 9.698,0.023, 9.402,0.020, ,0.140,0.014, ,r 
09:30:50.85,+02:27:20.2,2MA J0930+0227 ,A,09305084+0227202,AB   ,  0.062 ,2020AJ....159..290W,0.70, Ks,This work          , 44.5019,0.3694,  , 71.30, 7.20,2016AJ....151..160F                                                                                                                        ,12.4020,2.8952,     ,     ,     ,                   ,12.6, 9.415,0.023, 8.856,0.034, 8.578,0.028,J,0.264,0.017,c,r 
09:44:54.18,-12:20:54.4,G 161-71       , ,09445422-1220544,     ,        ,                   ,    ,   ,                   , 76.1746,0.0942,  , 75.05, 0.73,2017AJ....154..151B 2016AJ....152...24W 2017AJ....153...14W                                                                                ,11.9081,3.4014,13.76,12.26,10.36,2015AJ....149....5W,    , 8.496,0.024, 7.919,0.024, 7.601,0.018, ,0.306,0.014, ,r 
09:55:23.86,-27:15:40.7,LP 847-48      , ,09552387-2715405,     ,        ,                   ,    ,   ,                   ,        ,      ,2p, 88.32, 3.18,2007A&A...474..653V                                                                                                                        ,       ,      ,12.08,10.92, 9.49,2010MNRAS.403.1949K,    , 8.032,0.023, 7.433,0.038, 7.143,0.021, ,0.330,0.020, ,r 
09:56:26.96,+22:39:01.2,LHS 2212       , ,09562699+2239015,     ,        ,                   ,    ,   ,                   , 54.490 ,0.0855,  , 83.40, 6.80,2016AJ....151..160F                                                                                                                        ,12.7183,2.9918,     ,     ,     ,                   ,12.9, 9.621,0.023, 9.030,0.022, 8.724,0.019, ,0.244,0.014, ,r 
10:02:05.80,+69:45:29.2,LP 37-57       , ,10020580+6945294,     ,        ,                   ,    ,   ,                   , 62.2330,0.0472,  , 69.70, 1.70,2014ApJ...784..156D                                                                                                                        ,12.8515,3.0300,     ,     ,     ,                   ,13.1, 9.768,0.018, 9.183,0.017, 8.897,0.022, ,0.187,0.014, ,r 
10:02:42.46,+14:59:13.0,LTT 12689      , ,10024246+1459127,     ,        ,                   ,    ,   ,                   , 56.4921,0.3675,  , 77.20, 3.80,2014ApJ...784..156D                                                                                                                        ,12.7484,2.9618,14.23,12.93,11.30,Sil20              ,    , 9.649,0.026, 9.084,0.030, 8.803,0.018, ,0.223,0.015, ,r 
10:35:26.98,+69:26:58.9,LHS 283        ,A,10352725+6926594,AB   ,  0.0268,2018A&A...619A..32B,1.20, Ks,This work          , 77.3442,0.2883,  , 75.90, 3.80,1995gcts.book.....V                                                                                                                        ,10.7133,2.6629,11.95,10.83, 9.33,1990A&AS...83..357B,    , 7.898,0.019, 7.389,0.016, 7.161,0.020,J,0.323,0.020,a,r 
10:36:01.21,+05:07:12.8,GJ 398         , ,10360120+0507128,     ,        ,                   ,    ,   ,                   , 65.3811,0.0915,  , 68.80, 6.30,1995gcts.book.....V                                                                                                                        ,11.3646,2.7828,12.69,11.48, 9.92,2019AJ....157..216W,    , 8.463,0.024, 7.875,0.027, 7.598,0.023, ,0.366,0.015, ,r 
11:11:52.13,+33:32:11.2,G 119-62       , ,11115176+3332111,     ,        ,                   ,    ,   ,                   , 74.8614,0.0676,  , 73.48, 2.15,2014ApJ...784..156D 1995gcts.book.....V                                                                                                    ,11.1441,2.6957,12.38,11.22, 9.71,1987AJ.....93..451W,    , 8.297,0.029, 7.758,0.029, 7.497,0.021, ,0.331,0.015, ,r 
11:30:41.82,-08:05:42.8,LP 672-42      , ,11304179-0805425,     ,        ,                   ,    ,   ,                   , 74.3878,0.0705,  , 75.75, 4.22,2007A&A...474..653V                                                                                                                        ,10.8095,2.6273,12.06,10.89, 9.45,2019AJ....157..216W,    , 8.033,0.019, 7.457,0.026, 7.152,0.017, ,0.397,0.014, ,c 
12:10:05.59,-15:04:16.9,LHS 2520       , ,12100559-1504156,     ,        ,                   ,    ,   ,                   , 81.5516,0.1043,  , 77.93, 2.41,2010AJ....140..897R                                                                                                                        ,10.7352,2.8321,12.09,10.88, 9.30,2010AJ....140..897R,    , 7.768,0.029, 7.137,0.040, 6.863,0.024, ,0.415,0.015, ,c 
12:10:28.37,-13:10:24.1,LP 734-34      ,A,12102834-1310234,AB   ,  0.002 ,2020AJ....159..290W,0.08, Ks,This work          , 45.4526,0.0820,  , 58.80, 5.60,2018AJ....155..176F                                                                                                                        ,12.3150,2.9719,13.83,12.52,10.85,2015AJ....149....5W,    , 9.292,0.024, 8.684,0.034, 8.412,0.027,J,0.243,0.017,c,r 
12:27:44.71,-03:15:00.6,LP 615-149     , ,12274471-0315006,     ,        ,                   ,    ,   ,                   , 40.4560,0.0498,w , 47.30,12.30,2016AJ....151..160F                                                                                                                        ,       ,      ,12.85,11.68,10.19,this work          ,    , 8.763,0.030, 8.123,0.034, 7.852,0.020,J,0.516,0.014, ,r 
13:19:34.69,+35:06:25.2,GJ 507         ,B,13193466+3506258,AC-B , 17.73  ,2006AJ....131.1163S,2.64, V ,2019AJ....157..216W, 73.9868,0.0708,  , 74.70, 1.44,1995gcts.book.....V 2007A&A...474..653V 2007A&A...474..653V                                                                                ,10.9985,2.5084,12.15,11.06, 9.66,2019AJ....157..216W,    , 8.287,0.018, 7.742,0.049, 7.518,0.021, ,0.332,0.015, ,c 
13:23:38.02,-25:54:45.1,LHS 2729       , ,13233804-2554449,     ,        ,                   ,    ,   ,                   , 70.8096,0.0707,  , 71.48, 1.53,2010AJ....140..897R                                                                                                                        ,11.5738,2.7829,12.89,11.68,10.14,2011AJ....142..104R,    , 8.664,0.026, 8.066,0.055, 7.781,0.031, ,0.303,0.015, ,c 
13:45:50.71,-17:58:05.7,LHS 2794       , ,13455074-1758047,     ,        ,                   ,    ,   ,                   , 89.2264,0.0781,  , 97.62, 5.03,2007A&A...474..653V                                                                                                                        ,10.5946,2.7074,11.86,10.69, 9.18,1996AJ....112.2300W,    , 7.745,0.021, 7.192,0.046, 6.902,0.044, ,0.370,0.016, ,r 
13:48:48.62,+04:06:02.3,LTT 14031      , ,13484861+0406022,     ,        ,                   ,    ,   ,                   , 61.1599,0.0986,  , 68.50, 2.50,2014ApJ...784..156D                                                                                                                        ,12.8547,3.0595,14.34,13.00,11.31,1986AJ.....91..626W,    , 9.755,0.023, 9.162,0.022, 8.882,0.019, ,0.193,0.014, ,r 
14:24:55.98,+08:53:15.5,LHS 2913       , ,14245599+0853155,     ,        ,                   ,    ,   ,                   , 77.0884,0.0805,  , 72.83, 4.53,1995gcts.book.....V 2007A&A...474..653V                                                                                                    ,11.0953,2.5375,12.23,11.11, 9.71,1996AJ....112.2300W,    , 8.420,0.034, 7.802,0.038, 7.590,0.027, ,0.304,0.015, ,c 
14:34:16.82,-12:31:10.3,GJ 555         , ,14341683-1231106,     ,        ,                   ,    ,   ,                   ,160.1141,0.1135,  ,160.78, 1.98,2005AJ....129.1954J 1995gcts.book.....V 2007A&A...474..653V                                                                                , 9.8788,2.9325,11.32,10.10, 8.49,1990A&AS...83..357B,    , 6.838,0.019, 6.262,0.044, 5.939,0.034, ,0.315,0.015, ,r 
14:37:12.57,+75:36:43.7,LP 21-437      ,B,14371253+7536437,AB   , 18.0   ,1997yCat.1130....0L,0.4 , Ks,2006AJ....131.1163S, 56.0687,0.0204,  , 66.80, 4.20,2016AJ....151..160F                                                                                                                        ,11.6624,2.3870,     ,     ,     ,                   ,11.7, 9.078,0.021, 8.537,0.023, 8.273,0.020, ,0.305,0.014, ,r 
14:44:06.56,-34:26:47.2,SCR J1444-3426 , ,14440656-3426465,     ,        ,                   ,    ,   ,                   , 64.9416,0.0935,  , 66.79, 1.05,2017AJ....153...14W                                                                                                                        ,12.7572,2.9433,14.17,12.89,11.26,2011AJ....141...21W,    , 9.737,0.022, 9.183,0.023, 8.883,0.021, ,0.179,0.014, ,r 
14:51:10.40,+31:06:40.3,LTT 14400      , ,14511044+3106406,     ,        ,                   ,    ,   ,                   , 76.8119,0.0719,  , 80.20, 3.00,2014ApJ...784..156D                                                                                                                        ,11.3030,2.7755,     ,     ,     ,                   ,11.4, 8.408,0.020, 7.853,0.023, 7.566,9.995, ,0.309,1.711, ,r 
14:53:51.45,+23:33:20.8,GJ 568         ,A,14535144+2333208,AB   ,  0.9591,2015AJ....149..151H,1.36,692,2015AJ....149..151H, 87.9350,0.1779,  , 97.11, 3.01,1995gcts.book.....V 2007A&A...474..653V                                                                                                    ,10.6835,2.7601,11.68,10.49, 8.94,1996AJ....112.2300W,    , 7.438,0.020, 6.828,0.020, 6.572,0.020,J,0.363,0.015,c,r 
15:11:50.61,-10:14:18.0,LHS 392        , ,15115065-1014178,     ,        ,                   ,    ,   ,                   , 65.3737,0.1004,  , 67.40, 3.10,1995gcts.book.....V                                                                                                                        ,12.7616,3.0414,14.26,12.95,11.26,1996AJ....112.2300W,    , 9.651,0.024, 9.127,0.023, 8.867,0.019, ,0.179,0.014, ,r 
15:34:03.86,+51:22:02.5,LP 135-414     , ,15340386+5122023,     ,        ,                   ,    ,   ,                   , 60.9104,0.0471,  , 67.10, 1.90,2014ApJ...784..156D                                                                                                                        ,12.4868,3.0216,     ,     ,     ,                   ,12.7, 9.370,0.021, 8.778,0.017, 8.487,0.020, ,0.244,0.014, ,r 
15:36:58.63,-14:08:01.7,GJ 592         , ,15365868-1408006,     ,        ,                   ,    ,   ,                   , 71.655 ,0.0804,  , 74.90, 3.80,1995gcts.book.....V                                                                                                                        ,11.3527,2.8180,12.70,11.49, 9.92,1990A&AS...83..357B,    , 8.432,0.021, 7.871,0.036, 7.572,0.023, ,0.335,0.015, ,r 
15:41:16.58,+75:59:34.3,GJ 597         ,A,15411642+7559347,AB   ,  0.0745,1993AJ....105.1188H,0.99, Ks,This work          , 68.3490,1.4898,  , 73.97, 1.76,2014ApJ...784..156D 1995gcts.book.....V 2007A&A...474..653V                                                                                ,11.0493,2.5787,12.23,11.11, 9.68,1990A&AS...83..357B,    , 8.260,0.018, 7.716,0.020, 7.442,0.023,J,0.361,0.014,c,r 
15:49:55.12,+79:39:51.8,LP 23-35       , ,15495517+7939517,     ,        ,                   ,    ,   ,                   , 48.4233,0.3117,  , 80.40, 5.00,2014ApJ...784..156D                                                                                                                        ,13.0275,3.2863,     ,     ,     ,                   ,13.3, 9.721,0.021, 9.155,0.021, 8.864,0.014, ,0.261,0.015, ,r 
16:19:11.12,+01:40:41.2,LSPM J1619+0140, ,16191111+0140411,     ,        ,                   ,    ,   ,                   , 45.1648,0.0908,  , 80.20, 8.80,2016AJ....151..160F                                                                                                                        ,12.9363,2.9482,     ,     ,     ,                   ,13.1, 9.883,0.019, 9.347,0.027, 9.041,0.020, ,0.257,0.014, ,r 
16:30:18.07,-12:39:45.4,GJ 628         , ,16301808-1239434,     ,        ,                   ,    ,   ,                   ,232.2095,0.0630,  ,234.38, 1.50,1995gcts.book.....V 2007A&A...474..653V                                                                                                    , 8.7944,2.7390,10.10, 8.94, 7.42,1990A&AS...83..357B,    , 5.950,0.024, 5.373,0.040, 5.075,0.024, ,0.325,0.015, ,r 
16:32:52.84,+09:50:25.9,G 138-40       , ,16325284+0950259,     ,        ,                   ,    ,   ,                   , 65.0471,0.0652,  , 72.61, 2.25,2014ApJ...784..156D 1995gcts.book.....V                                                                                                    ,11.8061,2.6693,13.04,11.89,10.40,1986AJ.....91..626W,    , 8.988,0.029, 8.455,0.031, 8.160,0.023, ,0.271,0.014, ,r 
16:52:49.47,+63:04:38.9,LSPM J1652+6304, ,16524947+6304389,     ,        ,                   ,    ,   ,                   , 65.6670,0.0590,  , 78.30, 4.00,2014ApJ...784..156D                                                                                                                        ,12.7771,3.1458,     ,     ,     ,                   ,13.0, 9.592,0.023, 9.028,0.028, 8.756,0.024, ,0.190,0.014, ,r 
16:55:28.77,-08:20:10.9,GJ 644         ,C,16553529-0823401,ABE-C,230.81  ,2006AJ....131.1163S,7.77, V ,1991AJ....101..662B,153.8139,0.1148,  ,154.59, 0.37,2005AJ....130..337C 2017AJ....154..147D 1999A&A...341..121S 1995gcts.book.....V 1995gcts.book.....V 2007A&A...474..653V 2016AJ....152...24W,13.8384,4.7539,16.78,14.60,12.18,1990A&AS...83..357B,    , 9.776,0.029, 9.201,0.024, 8.816,0.023, ,0.091,0.014, ,r 
17:01:45.87,+74:11:51.3,LP 43-292      , ,17014590+7411513,     ,        ,                   ,    ,   ,                   , 63.4099,0.0287,  , 66.90, 2.50,2014ApJ...784..156D                                                                                                                        ,12.3594,2.7941,     ,     ,     ,                   ,12.5, 9.435,0.020, 8.895,0.015, 8.624,0.020, ,0.214,0.014, ,r 
17:17:45.32,-11:48:54.4,L 845-16       ,A,17174532-1148541,AB   , 30.18  ,2018A&A...616A...2L,0.09, V ,1991AJ....101.1882W, 36.7613,0.0948,  ,      ,     ,                                                                                                                                           ,11.6968,2.5473,12.92,11.81,10.38,1991AJ....102.1795W,    , 8.818,0.024, 8.105,0.023, 7.834,0.036, ,0.555,0.015, ,r 
17:21:54.62,+21:25:47.4,G 170-36       , ,17215464+2125468,     ,        ,                   ,    ,   ,                   , 62.9986,0.0995,  , 74.60, 2.50,2014ApJ...784..156D                                                                                                                        ,12.4594,2.9686,13.84,12.59,10.97,1987AJ.....93..451W,    , 9.344,0.021, 8.764,0.022, 8.492,0.018, ,0.233,0.014, ,r 
17:33:53.15,+16:55:12.9,LSPM J1733+1655, ,17335314+1655129,     ,        ,                   ,    ,   ,                   , 62.3715,0.3905,  , 85.40, 3.30,2014ApJ...784..156D                                                                                                                        ,12.3987,3.5424,     ,     ,     ,                   ,12.8, 8.895,0.027, 8.299,0.033, 7.995,0.023, ,0.313,0.015, ,r 
17:41:16.10,+72:26:32.2,G 258-17       ,B,17411611+7226320,BC   ,  0.001 ,2020AJ....159..290W,0.00, Ks,This work          , 33.5254,0.0492,  , 77.60, 5.00,2014ApJ...784..156D                                                                                                                        ,13.3362,2.9633,     ,     ,     ,                   ,13.5,10.275,0.022, 9.706,0.021, 9.442,0.018,J,0.192,0.017,c,r 
17:42:41.56,+75:37:18.9,LHS 3318       , ,17424147+7537187,     ,        ,                   ,    ,   ,                   , 64.1956,0.0673,  , 72.60, 2.50,2014ApJ...784..156D                                                                                                                        ,12.8537,3.1024,14.30,13.00,11.31,1996AJ....112.2300W,    , 9.680,0.021, 9.117,0.017, 8.824,0.019, ,0.188,0.014, ,r 
17:47:26.21,+28:40:44.3,G 182-25       , ,17472620+2840442,     ,        ,                   ,    ,   ,                   , 43.3861,0.0492,  , 73.60, 8.10,2014ApJ...784..156D                                                                                                                        ,13.5590,2.8439,     ,     ,     ,                   ,13.7,10.603,0.019,10.054,0.027, 9.745,0.021, ,0.180,0.014, ,r 
18:11:15.28,-78:59:22.8,L 43-72        ,A,18111528-7859227,AB   ,  1.36  ,2018A&A...616A...2L,1.47, G ,2018A&A...616A...2L, 85.5128,0.2736,w , 84.04, 1.46,2016AJ....152...24W 2017AJ....153...14W                                                                                                    ,11.2199,3.1081,12.57,11.23, 9.50,2015AJ....149....5W,    , 7.840,0.019, 7.327,0.042, 6.964,0.018,J,0.313,0.014,c,c 
18:23:28.34,+28:10:03.8,LTT 15435      ,A,18232835+2810041,AB   ,  1.26  ,2018A&A...616A...2L,2.1 , i',2013MNRAS.429..859J, 67.6000,0.0566,w , 75.00, 2.30,2014ApJ...784..156D                                                                                                                        ,11.3533,2.7156,12.49,11.31, 9.80,1999AJ....117.3021W,    , 8.306,0.020, 7.740,0.017, 7.472,0.020,J,0.342,0.014,c,r 
18:34:36.65,+40:07:26.3,LP 229-17      , ,18343664+4007266,     ,        ,                   ,    ,   ,                   , 91.8545,0.0493,  ,      ,     ,                                                                                                                                           ,10.1534,2.7760,11.42,10.26, 8.73,1991AJ....102.1795W,    , 7.184,0.019, 6.530,0.018, 7.104,9.999, ,0.322,1.753, ,c 
18:35:51.85,+80:05:39.6,LP 25-2        , ,18355181+8005394,     ,        ,                   ,    ,   ,                   , 60.9596,0.0417,  , 67.10, 2.20,2014ApJ...784..156D                                                                                                                        ,11.8713,2.7543,     ,     ,     ,                   ,12.0, 8.989,0.018, 8.419,0.023, 8.163,0.014, ,0.293,0.014, ,r 
18:36:19.24,+13:36:26.4,LTT 15483      , ,18361922+1336261,     ,        ,                   ,    ,   ,                   , 83.0284,0.0832,  , 91.20, 1.40,2014ApJ...784..156D 2017AJ....153...14W                                                                                                    ,11.1463,2.8251,12.45,11.23, 9.69,2017AJ....153...14W,    , 8.186,0.021, 7.605,0.027, 7.367,0.021, ,0.314,0.014, ,r 
18:49:06.41,-03:15:17.5,LP 691-15      , ,18490639-0315174,     ,        ,                   ,    ,   ,                   , 58.0714,0.0995,  , 60.19, 1.38,2016AJ....151..160F 2017AJ....153...14W                                                                                                    ,12.7156,3.0461,14.23,12.91,11.22,2015AJ....149....5W,    , 9.613,0.027, 8.981,0.022, 8.702,0.021, ,0.228,0.014, ,r 
18:49:51.21,-57:26:48.6,LHS 3413       , ,18495119-5726486,     ,        ,                   ,    ,   ,                   , 79.4113,0.0628,  , 82.21, 2.01,2010AJ....140..897R                                                                                                                        ,11.3185,2.8436,12.68,11.44, 9.88,2010AJ....140..897R,    , 8.317,0.023, 7.703,0.044, 7.455,0.020, ,0.316,0.014, ,c 
19:06:54.26,+23:54:13.9,LSPM J1906+2354, ,19065426+2354140,     ,        ,                   ,    ,   ,                   , 36.6212,0.0403,  , 70.90, 2.30,2014ApJ...784..156D                                                                                                                        ,13.7449,2.8077,15.05,13.78,12.28,Sil20              ,    ,10.803,0.027,10.270,0.033, 9.985,0.020, ,0.194,0.014, ,r 
19:27:52.69,-28:11:15.3,LHS 5348       ,A,19275268-2811150,AB   ,  0.89  ,2019AJ....157..216W,2.3 ,IKC,2019AJ....157..216W, 66.4925,0.3562,  , 78.65, 1.32,2019AJ....157..216W                                                                                                                        ,13.3234,3.4424,14.85,13.36,11.46,2015AJ....149....5W,    , 9.687,0.023, 9.113,0.027, 8.786,0.023,J,0.164,0.014,c,c 
20:03:58.90,-08:07:47.4,LHS 3514       , ,20035892-0807472,     ,        ,                   ,    ,   ,                   , 51.9363,0.0654,  , 52.74, 0.64,2017AJ....154..147D                                                                                                                        ,12.1635,2.8703,13.54,12.31,10.71,2015AJ....149....5W,    , 9.184,0.024, 8.581,0.059, 8.286,0.025, ,0.332,0.015, ,r 
20:23:22.12,+08:00:15.0,LSPM J2023+0800, ,20232212+0800149,     ,        ,                   ,    ,   ,                   , 50.4024,0.0630,  , 71.00, 6.00,2016AJ....151..160F                                                                                                                        ,13.5709,3.2154,     ,     ,     ,                   ,13.9,10.318,0.022, 9.696,0.027, 9.407,0.023, ,0.182,0.014, ,r 
20:43:19.26,+55:20:53.0,GJ 802         ,A,20431920+5520521,AC   ,  0.0006,2008ApJ...678..463I,0.05, Ks,This work          , 58.3160,0.1412,  , 71.22, 2.42,2014ApJ...784..156D 1995gcts.book.....V                                                                                                    ,12.9271,3.4362,14.69,13.26,11.36,1996AJ....112.2300W,    , 9.563,0.023, 9.058,0.019, 8.753,0.014,J,0.148,0.014,c,r 
20:43:23.86,+04:45:55.3,LHS 5358       , ,20432387+0445552,     ,        ,                   ,    ,   ,                   , 64.8222,0.1224,  , 79.90, 2.70,2014ApJ...784..156D                                                                                                                        ,13.5426,3.4641,     ,     ,     ,                   ,14.0,10.083,0.025, 9.482,0.023, 9.136,0.021, ,0.157,0.014, ,r 
20:57:25.36,+22:21:45.8,GJ 813         , ,20572537+2221457,     ,        ,                   ,    ,   ,                   , 69.3112,0.0676,  , 73.06, 2.74,1995gcts.book.....V 2007A&A...474..653V                                                                                                    ,11.0028,2.3637,12.00,10.96, 9.68,1996AJ....112.2300W,    , 8.410,0.030, 7.868,0.053, 7.640,0.024, ,0.335,0.015, ,c 
21:10:40.13,+82:42:49.1,LHS 5366       , ,21104010+8242489,     ,        ,                   ,    ,   ,                   , 41.3834,0.0581,  , 70.90, 4.80,2014ApJ...784..156D                                                                                                                        ,14.2574,3.3343,     ,     ,     ,                   ,14.6,10.934,0.026,10.303,0.031,10.036,0.023, ,0.163,0.014, ,r 
21:33:49.13,+01:46:56.5,LHS 3686       ,A,21334913+0146561,AB   ,  5.14  ,2006AJ....131.1163S,0.53, V ,2019AJ....157..216W, 59.4588,0.0742,  , 68.60, 5.60,1995gcts.book.....V                                                                                                                        ,12.5699,2.8233,13.95,12.71,11.16,2019AJ....157..216W,    , 9.646,0.037, 9.104,0.054, 8.775,0.037, ,0.212,0.015, ,r 
21:33:49.14,+01:47:01.7,LHS 3688       ,B,21334914+0147012,AB   ,  5.14  ,2006AJ....131.1163S,0.53, V ,2019AJ....157..216W, 59.2808,0.1121,  , 68.60, 5.60,1995gcts.book.....V                                                                                                                        ,13.0104,2.9429,14.47,13.18,11.57,2019AJ....157..216W,    , 9.977,0.021, 9.444,0.032, 9.140,0.025, ,0.173,0.014, ,r 
21:39:00.92,-24:09:29.1,GJ 836         , ,21390081-2409280,     ,        ,                   ,    ,   ,                   ,        ,      ,2p, 54.97, 1.29,1995gcts.book.....V 2020arXiv200900121H                                                                                                    ,       ,      ,13.45,12.27,10.70,1990A&AS...83..357B,    , 9.185,0.021, 8.609,0.031, 8.359,0.020, ,0.298,0.014, ,r 
21:44:07.98,+17:04:37.2,G 126-30       ,B,21440795+1704372,AB   , 64.32  ,2018A&A...616A...2L,1.16, V ,1986AJ.....91..626W, 58.5163,0.0741,  , 67.59, 1.98,2014ApJ...784..156D 2014ApJ...784..156D                                                                                                    ,13.3119,3.2110,14.81,13.48,11.75,1986AJ.....91..626W,    ,10.078,0.021, 9.496,0.020, 9.193,0.017, ,0.171,0.014, ,r 
21:46:40.23,+66:48:10.6,G 264-12       , ,21464021+6648105,     ,        ,                   ,    ,   ,                   , 62.4358,0.0402,  , 73.20, 3.10,2014ApJ...784..156D                                                                                                                        ,11.7617,2.8150,     ,     ,     ,                   ,11.9, 8.837,0.021, 8.258,0.026, 7.986,0.020, ,0.314,0.014, ,r 
21:46:40.44,-00:10:23.7,GJ 1263        ,A,21464040-0010233,AB   , 32     ,2009MNRAS.395.1237B,9.8 , J ,2009MNRAS.395.1237B, 80.7724,0.1102,  , 83.50, 3.90,1995gcts.book.....V                                                                                                                        ,11.3142,2.8332,12.64,11.43, 9.86,1996AJ....112.2300W,    , 8.364,0.024, 7.825,0.031, 7.489,0.026, ,0.304,0.015, ,c 
21:59:21.93,+41:51:32.2,G 215-30       , ,21592192+4151326,     ,        ,                   ,    ,   ,                   , 48.7124,0.0458,  , 76.20, 8.30,2016AJ....151..160F                                                                                                                        ,11.6471,2.4905,12.76,11.65,10.30,1987AJ.....93..451W,    , 8.982,0.020, 8.384,0.017, 8.156,0.017, ,0.381,0.014, ,r 
22:01:13.11,+28:18:24.9,G 188-38       , ,22011310+2818248,     ,        ,                   ,    ,   ,                   ,109.8412,0.0593,  ,113.38, 1.68,2014ApJ...784..156D 1995gcts.book.....V 2007A&A...474..653V                                                                                ,10.6319,2.8799,11.99,10.76, 9.17,1987AJ.....93..451W,    , 7.635,0.026, 7.035,0.031, 6.777,0.021, ,0.311,0.014, ,r 
22:24:55.92,+52:00:18.7,GJ 1268        , ,22245593+5200190,     ,        ,                   ,    ,   ,                   , 63.7940,0.0624,  , 68.57, 2.05,2014ApJ...784..156D 1995gcts.book.....V                                                                                                    ,13.3524,3.1743,14.94,13.58,     ,1982PASP...94..821W,    ,10.155,0.023, 9.597,0.028, 9.298,0.020, ,0.148,0.014, ,r 
22:32:49.73,+48:10:43.7,G 215-54       , ,22324974+4810437,     ,        ,                   ,    ,   ,                   , 37.5208,0.0332,  , 70.00, 7.20,2016AJ....151..160F                                                                                                                        ,12.2653,2.5736,13.40,12.32,10.89,1988Ap&SS.142..223W,    , 9.505,0.023, 8.926,0.026, 8.696,0.022, ,0.386,0.015, ,r 
22:38:29.76,-65:22:42.4,GJ 865         ,A,22382974-6522423,AB   ,  0.769 ,1997A&A...323L..53L,0.13, Hp,2007A&A...474..653V,        ,      ,n , 78.34, 5.24,1995gcts.book.....V 2007A&A...474..653V                                                                                                    ,       ,      ,11.48,10.30, 8.77,1990A&AS...83..357B,    , 7.271,0.021, 6.721,0.034, 6.428,0.024,J,0.377,0.031,c,c 
22:52:39.65,+75:04:19.0,NLTT 55174     , ,22523963+7504190,     ,        ,                   ,    ,   ,                   , 66.5676,0.0418,  , 78.00, 3.30,2014ApJ...784..156D                                                                                                                        ,12.2460,3.0598,     ,     ,     ,                   ,12.5, 9.089,0.022, 8.490,0.038, 8.175,0.021, ,0.261,0.014, ,r 
22:53:16.75,-14:15:49.2,GJ 876         , ,22531672-1415489,     ,        ,                   ,    ,   ,                   ,213.8669,0.0758,  ,214.45, 0.57,2002ApJ...581L.115B 2014AJ....148...91L 1995gcts.book.....V 2007A&A...474..653V                                                            , 8.8753,2.8154,10.18, 9.00, 7.42,1990A&AS...83..357B,    , 5.934,0.019, 5.349,0.049, 5.010,0.021, ,0.369,0.015, ,r 
23:17:28.13,+19:36:46.6,LTT 16843      ,A,23172807+1936469,AB   ,  0.293 ,2012ApJ...754...44J,1.70, i',2012ApJ...754...44J, 60.6055,0.3162,  ,110.00, 2.80,2014ApJ...784..156D                                                                                                                        ,10.8319,2.6565,     ,     ,     ,                   ,10.9, 8.020,0.024, 7.411,0.020, 7.173,0.017,J,0.432,0.015,c,r 
23:29:22.59,+41:27:52.2,G 190-27       ,B,23292258+4127522,BC   ,  0.078 ,2015ApJS..216....7B,0.43, H ,2015ApJS..216....7B, 67.5362,0.1868,  , 67.58, 1.59,1995gcts.book.....V 1995gcts.book.....V                                                                                                    ,11.0452,2.9422,12.42,11.18, 9.56,1991AJ....101.1882W,    , 8.017,0.027, 7.406,0.029, 7.166,0.021,J,0.329,0.015,c,r 
23:57:44.11,+23:18:16.8,GJ 1292        , ,23574410+2318169,     ,        ,                   ,    ,   ,                   , 74.0641,1.0281,  , 72.80, 2.70,1995gcts.book.....V                                                                                                                        ,10.5503,2.6046,11.72,10.60, 9.15,1996AJ....112.2300W,    , 7.800,0.034, 7.321,0.080, 7.060,0.024, ,0.417,0.018, ,c                         

